Task Weighting in Meta-learning with Trajectory Optimisation

Developing meta-learning algorithms that are un-biased toward a subset of training tasks often requires hand-designed criteria to weight tasks, potentially resulting in sub-optimal solutions. In this paper, we introduce a new principled and fully-automated task-weighting algorithm for meta-learning methods. By considering the weights of tasks within the same mini-batch as an action, and the meta-parameter of interest as the system state, we cast the task-weighting meta-learning problem to a trajectory optimisation and employ the iterative linear quadratic regulator to determine the optimal action or weights of tasks. We theoretically show that the proposed algorithm converges to an $\epsilon_{0}$-stationary point, and empirically demonstrate that the proposed approach out-performs common hand-engineering weighting methods in two few-shot learning benchmarks.

==> results/maml_any_shot_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
43.9466667175293,43.66666793823242,44.95333480834961,43.93333435058594
44.816842330129525,44.642106106406764,45.67614163850484,44.754386701081934
45.41087400429364,45.246495250406305,46.30979174793427,45.297663713293325
45.57442717511975,45.35704243630302,46.47365950872538,45.50189060678174
45.95184742471405,45.84289721390467,46.88057064356255,45.92307123665477
46.36335454407387,46.27196531695577,47.27456515879164,46.369175790753026
46.35504429074211,46.301618744385756,47.35611261445135,46.392974389184836
46.67430419340056,46.64898802267784,47.748929608104454,46.764102046581954
46.927718351546346,46.876062691006,48.00866251067675,47.03332943937346
47.04936070425435,46.96264632001073,48.14346608466637,47.106003012703276
47.07908622026983,47.0360984678303,48.131302575451606,47.11192914148547
47.22600516962803,47.181575673059235,48.31089434606637,47.270994343016646
47.39593086655557,47.26449526891459,48.459605230678825,47.42594916113823
47.49154441312526,47.36850705905955,48.4959619317763,47.50902641064841
47.62105512459121,47.48664706564277,48.65933639770245,47.61450840016066
47.81486260600753,47.64621783108096,48.84926328896481,47.787843583726755
47.89628942573838,47.746284491752306,48.89855794177367,47.856511091415044
47.94457455478753,47.8655584461512,48.99756212086113,47.92987106583853
48.142138413490756,48.063008557808175,49.220602122406135,48.09984486033293
48.32479856896509,48.180301164564845,49.35258847633992,48.28883748868517
48.482957680993295,48.31725674147802,49.47843271383739,48.425583117356
48.581721361204806,48.39890486522575,49.63759685303075,48.52479507027614
48.753434831770555,48.49265697469206,49.830244777574656,48.66179086618372
48.783126403807806,48.56952265546689,49.81464240273763,48.7405617803663
48.786380742911675,48.630264344144976,49.820965591367546,48.767075801906245
48.91184940051575,48.685471646811465,49.870752491639166,48.83759108886166
48.919793150757194,48.672149967299355,49.89792395839139,48.80387122450791
49.023930616222614,48.782721845725085,49.99100289535106,48.91602006443152
49.10397440718034,48.862892512641686,50.055612455755885,49.004589830862294
49.173873521184746,48.93151217408283,50.1730286491355,49.123853312969395
49.19322450984208,48.9954677005344,50.20979516605984,49.1983086189245
49.32785834057316,49.10915811981275,50.380683474693335,49.319989180517396
49.30090636100665,49.07175316286612,50.27192079593574,49.27045965928325
49.42630341885643,49.19603453297468,50.40509935510046,49.371558956363
49.53437850951051,49.297641098890104,50.42714124632741,49.47020574003429
49.718420415803934,49.46498030863639,50.57236561872042,49.643079724975756
49.71994259604436,49.4855664674865,50.571784020291034,49.63732180896156
49.915517120028646,49.63303424839803,50.73966931174027,49.80871722166117
49.94172930829215,49.76930211429526,50.84679522734731,49.89865604095276
50.03019736458227,49.81572481173997,50.887382405130154,49.9901428064702
50.06632495114792,49.83169815656852,50.94541627647232,50.01816817349586
50.00968109569576,49.84738288992558,50.940819769665445,50.002834452319
50.08418254508053,49.89111590435893,51.017564817114035,50.048375201501976
50.20089631792727,50.00443650402335,51.109365217546426,50.13235217478931
50.35279937586609,50.104869428527124,51.30749130710679,50.27502913727573
50.40996851908821,50.098331218494074,51.38199431058091,50.29972022192306
50.51639075270474,50.18779735426091,51.44356372615953,50.37696082876619
50.726086132053354,50.35675954220534,51.60087508532027,50.5832438860716
50.600759994092456,50.284670908112155,51.526360938755445,50.504468511268016
50.71996503769323,50.27481969522896,51.63629129440989,50.547577268041685
50.757475944225796,50.35303384227184,51.72842283594508,50.57829546714918
50.77245766279013,50.388545397730795,51.846071837509484,50.60323681811287
50.92110377969399,50.54762205180428,52.021457013576224,50.75414677692282
50.862127376302695,50.503376892895446,52.05208164466296,50.71994985531859
50.862582703731185,50.56656501237506,52.05020103951062,50.77880070056983
50.97262574170271,50.66484459241185,52.216971019423646,50.90393020600849
51.06626056081132,50.67705692400359,52.28544285552146,50.96702600120324
51.15182452943138,50.76955667406977,52.38044268883143,51.05986270571744
51.37441982537275,50.99438314945931,52.63156674975745,51.306368673993155
51.36496072266016,51.04036093790775,52.633079541330616,51.323763018633954
51.35645114717824,51.091073763073986,52.717241229286984,51.33807658376143
51.422235022739336,51.12334675191243,52.814325259369525,51.385671745742414
51.46406633560195,51.1764151545459,52.921700312848294,51.50726408851273
51.34818981427237,51.057299963388,52.85011276389788,51.39640712984891
51.45748705410258,51.20506004019199,53.03129372637837,51.57428877293574
51.56517447318138,51.293972367685534,53.123585974129014,51.66361191721647
51.66741150976951,51.500752920758856,53.25467348207187,51.78135193882681
51.708702482695706,51.52803218098149,53.31124986823751,51.84059587105497
51.83925636255004,51.579264722460195,53.340812119105834,51.91792358497253
51.93005421375798,51.689407293726184,53.434122824017315,51.96882974917247
52.16384727440448,51.937939938535244,53.63148842039526,52.20941574344874
52.251507128416065,52.00417979219607,53.69837344813872,52.27384011828174
52.1689853475897,51.8636976822802,53.64651244498564,52.20642554198113
52.20943681638489,51.94402773142341,53.72922873162461,52.28714940992358
52.14980453706588,51.836251761795666,53.64227374715433,52.187731181425214
52.101474783875595,51.828624259359884,53.59736468539865,52.11826850531911
52.252706093677205,52.025820855110425,53.75434205533565,52.321169210282875
52.43548496682609,52.16994436035192,53.9943061304266,52.47042608892966
52.47861380976335,52.240967271900615,54.062225607704626,52.527397401343904
52.53476478789666,52.25554064451442,54.03933163283092,52.57066702296574
52.513284054896246,52.18197216028528,54.098743662912604,52.560264992877975
52.38726675337837,51.96240285162343,53.970846632889575,52.36287036323139
52.37920552693392,51.98616642753012,53.999766789276556,52.39058768035229
52.58531476230976,52.195579985456476,54.247159098450865,52.62089519206561
52.66145993368031,52.248028875255486,54.32978722223622,52.66814518823948
52.91534349408884,52.43524761819526,54.54016636141612,52.89735719082194
53.03982213690114,52.59173920907037,54.61349083768263,53.023634651929655
53.218523507944035,52.744579555391624,54.76482268835656,53.23062407308609
53.14599859091972,52.64611347915933,54.63832971296599,53.17155660518337
53.219404430501456,52.8508509948163,54.733837436994335,53.32907953980344
53.17746103553443,52.875100977703916,54.795791192773564,53.35083997834511
53.167714513690456,52.87292399755902,54.79287853500994,53.3504227791087
53.15094213089587,52.87096474095228,54.746254870908096,53.26204231066923
53.038509153269175,52.68385891531573,54.63762393918908,53.08649611489284
53.15333024241977,52.77947726384994,54.77720110619573,53.20851872500808
53.03399229537553,52.673525370203585,54.62280810393063,53.10899613644636
53.12259649253067,52.75284244066087,54.7385317693738,53.23276785681338
53.13967089927275,52.766892000811715,54.725344816505974,53.23215760080324
53.18570539682804,52.83287137393427,54.8614809633137,53.29161037389718
53.22180271657532,52.90025283536875,54.867999666104765,53.342450610601325
53.15828753728875,52.87022706293984,54.81119826534814,53.29753781939515
53.26779454411491,52.9978738509793,54.93608126296679,53.401119853641944
53.37435074062522,53.05808786070272,55.00047456663985,53.53167728167112
53.45825044166551,53.13894735388267,55.0504279805107,53.56784352727664
53.65909526512675,53.390390119312094,55.29938917877965,53.78972934167115
53.670519350191746,53.42201843921641,55.32211743658799,53.79075634570708
53.72080165687607,53.431816765551375,55.40124016369906,53.79701404258875
53.67405436122972,53.37930106874187,55.211113973462176,53.69731142205498
53.74264969201736,53.49737231420069,55.22933610713542,53.76224777241328
53.789718471726104,53.46896813270678,55.29507002110266,53.80735672593172
53.676079234471125,53.34073709019811,55.13156164085064,53.66528678504385
53.78980570603868,53.457331064916104,55.193739347746565,53.77742563478583
53.87082591132871,53.574265450183496,55.295032982237046,53.861017101255484
53.969077169162524,53.771507004317726,55.414197171407814,53.98424955973897
53.9615027543295,53.78635658345895,55.46411111651647,54.04582516938893
53.95468578885013,53.874388152217186,55.5730338692167,54.13457652433222
53.97121717638257,53.93228307428715,55.6017306704482,54.19845260516779
54.060762685854684,53.97105489091336,55.65555775696193,54.203940771071835
54.02135306968875,53.905949137701676,55.5813351042333,54.13021314695546
54.051217828642955,53.940687740652024,55.60520164036331,54.21319200866633
53.966095874680846,53.874619033969346,55.541348008277104,54.14120617097341
54.10282023248769,53.95249089138991,55.665213790843204,54.25908583169505
54.0858716043984,54.00390864082379,55.687359379785825,54.27451067411971
53.96261743477204,53.906184424550695,55.56595671120173,54.157726015769256
54.027689280952444,53.88756606866376,55.6740279942028,54.20595344511905
54.15692054412034,54.0441432113428,55.823292244766165,54.322691598677245
54.27722873656408,54.12506226714423,55.90296303653262,54.41175588936101
54.30017270388375,54.092555918949294,55.889333355168304,54.426580458361414
54.36482218612972,54.169967294019074,55.966400100809054,54.495922392465786
54.58434035201638,54.40363763680463,56.23842723662174,54.67299699383497
54.65257302719515,54.41794078825334,56.33658473449991,54.74836399680282
54.70198251758568,54.413480003089106,56.35559313324463,54.790860857316694
54.72645095766449,54.468131956087475,56.39003392448419,54.862441639422784
54.64447238153674,54.38798549509393,56.28236399436495,54.76419750971438
54.7280251531587,54.51985391863628,56.33212788741454,54.91044478713116
54.825889581779485,54.591868737711984,56.406248517049264,55.01140056719281
54.72330049205852,54.523348407239546,56.32229018507021,54.874260375581905
54.67230373112321,54.48834677098611,56.24806131369048,54.86016768995774
54.68374005001139,54.54884554007828,56.34525534679005,54.91281747835285
54.61403278094878,54.59662785968823,56.236729983126935,54.834869211267545
54.644629712029314,54.61563176744599,56.2190571158988,54.836715542746305
54.66816685512287,54.67406868557867,56.37115162052269,54.91171062303839
54.75601709538862,54.81732851451678,56.4333700486654,55.03920643682424
54.83241545130523,54.92492903428729,56.508033093548555,55.1299524882696
54.76917396780758,54.80576946199881,56.4218965122718,55.03162396469431
54.74025651921699,54.75852609358835,56.40837354523485,55.019128145817895
54.80889750616124,54.85200676899521,56.45353626022717,55.05188216172747
54.84534098313967,54.91213958309321,56.51684925562223,55.0893605778652
54.91414017776088,54.898259072990015,56.55916458063687,55.14309123052171
54.99739276684034,55.00843318077291,56.619914924712624,55.202115474314105
55.01498671375947,55.008923099450314,56.625256654335026,55.16990402972569
54.99615481885986,55.03336419675638,56.54473094945508,55.18758045305394
54.956539561902346,55.05269471016216,56.549591274794416,55.14082252515271
55.02355231400133,55.103425381031386,56.556632422605574,55.16674042755314
54.883863773580245,55.04374964718651,56.47363572331876,55.06073303272307
54.851477531195236,55.05270819447214,56.498939083980034,55.059993057644
54.96632978559563,55.15543756485658,56.629711916932436,55.14866042943801
54.95369682155042,55.13456047889361,56.61007415914059,55.131127912072394
55.03032726552976,55.08377113058117,56.62573338529236,55.20334837664846
54.94596137454952,55.03806071761175,56.494493582369024,55.15101356700319
55.14336544393892,55.25958805990796,56.72037763837667,55.3452456384465
55.147695739312056,55.261629513395505,56.66500666622148,55.34272104398667
55.18759306740389,55.28746660873136,56.66450598432312,55.324448923693424
55.2021673487664,55.26538651210816,56.70938885287256,55.37333757472522
55.223284003767155,55.309514747517056,56.735116685839735,55.40667070356817
55.27028887179469,55.27056347014155,56.76360506375477,55.48067038313532
55.609926786192275,55.62350705489103,57.03857780035116,55.776603595718456
55.52093422781486,55.5678229131992,56.99938676755768,55.718943311255835
55.44884072740628,55.48170750566281,56.965448074915535,55.6217155737913
55.55862355712751,55.61220344428006,57.065569986619586,55.69287760524299
55.43076145889898,55.57098317552858,57.053013231910164,55.622256606966566
55.43701888548112,55.62721837008635,57.096378672609404,55.61869755693971
55.61598393025666,55.804496687816446,57.292740945059954,55.78349444448051
55.64105240762192,55.725380254865236,57.25080014782548,55.76247837382642
55.59694724272023,55.764842122954995,57.25305358338246,55.80623061316769
55.58658609074427,55.777691254279,57.29641506502735,55.8136076587277
55.369260869222124,55.543922371130876,57.08744044223711,55.61091357825316
55.26033504091896,55.490863370331994,57.05536303901894,55.567155823019625
55.331635063898126,55.54177703362707,57.15982696467244,55.60377367601236
55.294471465739925,55.51826606291601,57.13784451221825,55.5940631174368
55.30769094521153,55.53310625052515,57.08072662563952,55.61599034767776
55.35425530122664,55.57312906071935,57.15998726117762,55.67839148104997
55.469496580673514,55.69314960547253,57.27798855081784,55.79855244026482
55.453213655332256,55.638501392764084,57.23085642834469,55.75069716553856
55.626559129992636,55.83065139147521,57.39243761040472,55.91696083883665
55.54390314044453,55.74091968710956,57.34986056676224,55.8252647546702
55.66017971209878,55.92549432962868,57.47420793023095,56.02140496675929
55.7341618936616,55.99961169067419,57.5514537328598,56.09526468389091
55.68474587203102,56.03165049116123,57.562308344339435,56.08707145217774
55.82027137665488,56.1338187704989,57.6454108535795,56.18636449026634
55.84224433058214,56.19910358057962,57.70420312709326,56.23972816340719
55.89401995864393,56.23785983330295,57.73178276865277,56.29842212572712
55.73661793202978,56.050073910730816,57.50727125476199,56.11391339371722
55.734956260894904,56.018399878380336,57.51587754909702,56.118522039092824
55.585460802473484,55.993893340830404,57.41828988562346,56.02000334641838
55.65491498170024,55.89583724333626,57.38379427104746,56.03800308808984
55.7374234378337,55.858253564742625,57.41274806540628,56.019536031216106
55.74501463592706,55.89776161284379,57.42547335042947,56.017582428092794
55.77051317235434,55.894652321674165,57.4302595420016,56.02915769664513
55.81746202299872,55.933187348933345,57.47056717547636,56.08624215590273
55.84904933207144,55.97453543840708,57.42951059523176,56.121618184475544
55.8241446277319,56.00774862737343,57.43922639057253,56.14678966377186
55.74839672986116,55.94564068049769,57.35197031641181,56.098777491193225
55.80689064454861,55.92307673450779,57.34543997177932,56.14089978786977
55.7648684959698,55.87476930517751,57.307562692114914,56.07614338144351
55.71638152428432,55.901959122716825,57.39347321675888,56.065862569906635
55.727410150424056,55.94242994324688,57.44412604768798,56.097943228820355
55.74400247889255,55.98552024666477,57.413713381874786,56.13081553192486
55.70160220047413,55.99496840510635,57.38234227256057,56.08306753584822
55.61277552227497,55.924805060672206,57.351441419320345,55.98676105689792
55.936831603542075,56.22432475303556,57.73696416284964,56.330751577260855
55.93781511494099,56.23389224721633,57.87593444886287,56.313676404272584
55.909367160570696,56.190503327662704,57.88234124811836,56.270308870649075
56.02376377277916,56.30745305595047,58.04810721488601,56.37927804463691
56.19872084584405,56.472708040296425,58.24529653920242,56.59868361422853
56.344182318407576,56.58143737361009,58.40276685478519,56.692148535288595
56.41909750637544,56.61662707131181,58.51115693262509,56.74826708630735
56.51318781678301,56.68563109697602,58.64070797216439,56.84410726306273
56.48320234809014,56.67706821615944,58.65063734279558,56.79702983448147
56.64021544154167,56.75602811207956,58.84890711988556,56.96266033188248
56.73352727141814,56.852425422949366,59.08734976668006,57.0970610314927
56.70150793355633,56.785849720249416,59.025948316619115,57.02202175267903
56.76335710968699,56.845931664121785,59.09602041611393,57.06781991310736
56.62835478799292,56.70800521523114,59.11108496996237,56.96103792179061
56.73351933971654,56.77987131968822,59.25664341938464,57.05960080136947
56.79216737522999,56.92055102732542,59.38097907745184,57.24830739299406
56.93161747731232,57.0378293443975,59.5715478567262,57.40081010401829
56.97045569906495,57.07004647099409,59.58305991065362,57.45006243712414
57.06407709083149,57.20437521318138,59.6147540721772,57.5103895216608
56.97633622134532,57.155937813932105,59.492612008461684,57.47135084415176
56.89870267550265,57.211010917916354,59.41335088390733,57.45354925582985
56.89149918651666,57.17657669624107,59.423349413680896,57.46019437602339
57.150349603563996,57.53225238538936,59.71501448757795,57.73017492316815
57.09531487208835,57.55769383386265,59.8068465501745,57.7478243925216
57.21111678942258,57.69925797709022,59.96816209352416,57.86904224318858
57.320671843270155,57.77733213360607,60.052012616961164,57.991471438671475
57.20727149854113,57.73826583613846,60.000811446817046,57.952324523685604
57.12387764641544,57.74310593953639,60.00806367615887,57.927758956692706
57.214156736633335,57.842128704348546,60.12392410236757,57.969649885364746
57.34740796360616,58.004582551444685,60.24553170739087,58.11268504941766
57.16066712146742,57.9094576245464,60.134978857085315,58.03475013212164
57.271267050556965,58.10384549551625,60.26481440643647,58.20860856922832
57.17480707828862,57.98946123588075,60.09899962228571,58.062414689233094
57.18132653830649,57.91584851683319,60.0924329425278,58.008173266085784
57.335194006547106,58.116263863515364,60.25718981612272,58.180689298242925
57.39767489580973,58.183304164175915,60.33213764359289,58.213287177500845
57.50057403220583,58.18630706074662,60.38492394026902,58.241292032138595
57.48251659846758,58.16500988128319,60.4164316225362,58.17049649286485
57.522265045432505,58.20584226717847,60.42612207844668,58.256113698437105
57.508705456782764,58.19325822356604,60.36017651183713,58.24116898508748
57.43250150656322,58.09393247750305,60.17415886065281,58.161052330719095
57.28658488251779,57.96587277162249,60.0227429593283,58.004947326528566
57.21925985984201,57.99461889900134,60.006468724430576,57.94845283801618
57.241334117998484,57.97382369611287,60.009155134458226,57.95094108082589
57.285200736716305,58.04310812032497,59.954239910929275,57.96118030099039
57.38601415913862,58.18546402582204,60.102149354895225,58.003729186784994
57.37807947601283,58.218917669016264,60.11526777817038,58.01268968790632
57.46960502450544,58.21969283326698,60.07507431334156,57.9607542915033
57.47464456783127,58.23105713758678,59.98290043913618,57.9500124957758
57.521846782801134,58.29728476733404,59.96394389131628,57.94034487962106
57.64299546328581,58.3608897256593,60.077549731066625,58.07431065105852
57.68269600851,58.41813418815202,60.19312811672472,58.18021309730531
57.777093109929595,58.542987563160175,60.253148801146054,58.24885865769203
57.6727171577012,58.44202208931478,60.147167569713,58.1319729750282
57.709445533483844,58.429819849865716,60.22511743871832,58.22810909732525
57.69316788077022,58.45750475025514,60.243272656516424,58.16929850802725
57.878517993328074,58.67575459566433,60.40627868859437,58.33503543578909
57.95733298781855,58.8028458078509,60.5063177814049,58.42019873180983
58.05626636078968,58.89722820399457,60.62035275131134,58.490179133287086
58.15463981626348,58.99550549040668,60.63498449888529,58.55049463975821
58.217842521648876,59.017288254354305,60.68948607951436,58.57277862609978
58.137391658766184,58.98889278768351,60.62120428064494,58.47283413751321
58.23831924093647,59.15400344788006,60.7344172571215,58.576217532843955
58.326487591501056,59.290603148868456,60.87497547037423,58.74392918410062
58.41383890864492,59.34020952099335,60.912144900265524,58.80020299847866
58.52712191841522,59.218188843552184,60.9989306696384,58.91751622524215
58.43574319214985,58.95237009652601,60.91437115980345,58.83776487737613
58.7161690407816,59.02246664400232,61.16226738732901,59.061988572744035
58.77921896104428,58.956220040637234,61.21870757974846,59.162456661880775
58.774630423704494,58.85259823493775,61.25083691332636,59.19954427816341
58.87850092320418,58.82333854877307,61.23841992426423,59.15825653735878
59.01331776203612,58.919671380907495,61.41791121430853,59.29709778425768
59.030652825432114,58.770370868793286,61.38345346690111,59.27405495224304
58.940921054241436,58.66133381243152,61.267108242281296,59.19598302940642
59.03082896407609,58.67253388150576,61.35173088362935,59.300384894312465
59.09041276993899,58.6372804628376,61.37855806992462,59.298346664280636
59.19337176760331,58.629552553882945,61.44403554540286,59.41517871538188
59.2433678580549,58.659930733553246,61.52963191456864,59.49099444674897
59.20036461411953,58.676604438762375,61.59333551693502,59.49922837609751
59.204328320554254,58.61961065138027,61.66666874380597,59.53597240860495
59.45056228232208,58.79631650213581,61.81800189994296,59.7517088164261
59.42817298524222,58.76735166100426,61.707535022936945,59.69120468283036
59.613355946117416,59.010616571197794,61.88144819239619,59.85675103888815
59.66002053461114,58.99355492933681,61.875303342639,59.86840946161066
59.76468536652601,59.08486639807305,61.997773237256936,59.96156882062538
59.85221676883826,59.12171323910071,62.10932937910742,60.06141222847983
59.786995168248374,59.085542128813685,62.052396532749405,60.036604547501966
59.89496252154073,59.163654786049506,62.04382359700376,60.1302776193631
60.11479968918646,59.37662280353831,62.217441496702804,60.253249918461954
60.279319933890875,59.49762751537198,62.443030873643856,60.40925846848588
60.343388138866054,59.505198137858216,62.44072798464373,60.44433283526034
60.15704927920308,59.30401189646009,62.30798865175553,60.31856639133391
60.13601102303571,59.22027742434338,62.315189893391505,60.27070976745931
60.03441019539034,59.07691636892076,62.20433778942833,60.150305737124505
60.00963586286303,59.10122470151111,62.27390416307339,60.161941804647405
60.087338963588444,59.223102200842426,62.36718063214203,60.243081150794
60.01193865487609,59.25812535478162,62.372462767292085,60.27343993634936
60.05341141536505,59.30697979623216,62.35588337593885,60.275429438808175
60.06007054848674,59.30961540425543,62.41429528248559,60.29722006731506
60.175396806626345,59.35332045928887,62.52953270064817,60.40749821317145
60.429857248034025,59.55398847439513,62.81191306400621,60.65608173536016
60.40020503458316,59.502589718508354,62.764721772864384,60.59447365337688
60.45618482104183,59.60699764729228,62.863583000118965,60.735026288039194
60.198566445749165,59.432964752680235,62.56189152444789,60.46019042254093
60.30270996902093,59.61100159040049,62.58770234148552,60.60750481534543
60.19243904841278,59.55790161446591,62.49893218363091,60.513421127634125
60.28119532667697,59.57411157508964,62.49237240032641,60.54074570188243
60.355742648867675,59.562033898415635,62.57046861061115,60.60133787974107
60.36150177326313,59.592497378691256,62.57542202420824,60.6105377404486
60.31601855760673,59.523914602492056,62.462546493540344,60.50948419528558
60.34708340411657,59.494190073395195,62.45829204255057,60.494535836792174
60.445708651351396,59.59410463844337,62.57046302140098,60.57708222259537
60.33313775569867,59.537361029457436,62.506083726707175,60.50204077890029
60.365157537257716,59.55962514013474,62.53214199527181,60.52250358638624
60.277975355919644,59.5516625803449,62.49692782626221,60.43425354818219
60.25017782032768,59.57649662748619,62.573235257259036,60.50416170471651
60.25716000777734,59.437513804337186,62.57791200619133,60.433745839420645
60.40744422062265,59.588429095656394,62.72478770620696,60.557038049301816
60.421366699195154,59.6429196974433,62.7596423096097,60.62800088560699
60.441896731546144,59.65729441471069,62.83767817020147,60.68786772819863
60.425707317790945,59.56623195016833,62.854577162263354,60.63908103167272
60.593803242505984,59.68694220546888,63.03778628563663,60.77650654666951
60.77042297929055,59.83158149627453,63.19200784017844,60.91485587674377
60.69204744466716,59.715090140470316,63.08014043018403,60.810037159186585
60.710842807011964,59.7755810959057,63.054126356648055,60.82503373318492
60.84109214447483,59.895356512926455,63.13871387357115,60.86119719946604
60.878316243015625,59.952487579163105,63.109509310554856,60.869744151272364
60.973151397278514,60.050572256305394,63.11922526487534,60.976103171203725
61.04383628806824,60.118848389439506,63.21996944065832,61.14782612129527
60.860785972249694,59.97229710762446,63.049306114756554,61.00371039454172
60.91870761916535,60.00706736634444,63.08104237339809,61.04467274436978
61.029503712107214,60.07969398847464,63.158938197093434,61.158872309532406
60.995886608108414,60.09305790261545,63.081044484195615,61.12431862044929
60.92696468008565,59.87441907402383,62.95094029517547,60.994553536968816
60.88093492960638,59.86031052538609,62.855179838045615,60.96443145048384
60.77684145190453,59.82227942707111,62.82232870909945,60.86532183204679
60.749824115796116,59.75471823241088,62.80742944109478,60.87078984720637
60.73350869640401,59.81391323351062,62.83401987100874,60.91704445013222
60.69215779624603,59.81385545202968,62.78861799071939,60.90800678368345
60.717608688374355,59.857803311367725,62.75308962670605,60.90520621212663
60.68718120881915,59.858689850348135,62.773114144870405,60.86935249154874
60.643796492478245,59.81415425459555,62.73246960050055,60.82908395992316
60.622083469206984,59.85273890542994,62.737222899849904,60.85684222042498
60.625208679415195,59.82479838891038,62.752167525758466,60.83515793734733
60.5506879182852,59.79298535910137,62.698950895252935,60.79697562444756
60.546285935538705,59.868353723826,62.725722523256934,60.863944779532105
60.57165764716062,59.82551859558402,62.63381700371933,60.78821695807304
60.61182540905589,59.79630001849632,62.67776867737083,60.80272869732433
60.6093098603378,59.7953367036584,62.71332509210445,60.791789476273536
60.5697121872923,59.74913662093904,62.68532601795259,60.720610711751654
60.67540767083358,59.862223065656664,62.83346020998057,60.78054961005891
60.805200430361545,60.029334041561704,62.96278089125302,60.962494877934866
60.86334730321895,60.097067522781515,63.00316967224491,60.998245359623795
60.958346114767174,60.21136093835005,63.08751952936124,61.078420747367474
60.867844831537525,60.179558188020906,63.002100935189766,61.06791219924206
60.849060378901356,60.06693569746589,62.9238909637411,60.95445441437645
60.80015440204638,60.02557568484821,62.914835455013474,60.93367556839779
60.78147242741792,59.99235176504503,62.832018901699634,60.854974759604886
60.704658802840186,59.90778333658741,62.7308169810121,60.83214398591491
60.75419299885011,60.02900527758687,62.79440215302808,60.942263022382015
60.86010724083521,60.163438047557676,62.948961952984064,61.09870352922585
60.97009642519896,60.20176114343668,62.99473271935558,61.16216653506791
60.837086721643914,60.12958536478637,62.96925961526671,61.09794992733749
60.82804502640823,60.16996011077843,63.01700032549297,61.11082186575609
60.769240691614094,60.0622975195004,62.92930023190852,61.01307319053302
60.8109834620523,60.11606799643219,62.997036865211804,61.07309933705589
60.68455201648184,59.949794677623935,62.82733310239668,60.87912291470285
61.0920970284567,60.353481973167206,63.24793345609744,61.25521094366713
61.08288732561103,60.29680046286221,63.19447342347598,61.27102323858264
61.09593190603821,60.295120675975404,63.22369284443405,61.24392091472438
60.966339020610164,60.27094193662493,63.155323651543384,61.16619554078123
61.10170508803157,60.393181315350134,63.272458064953504,61.23890933020897
61.05286804480458,60.39119648154461,63.239212502598775,61.24301865658749
61.09824804940616,60.414743535660655,63.25062488576175,61.29871709610452
61.08175667952414,60.467935853847514,63.234229389373084,61.30351221083489
61.16691444663032,60.58514220742761,63.304806694576406,61.389160974492604
61.29955657435498,60.71462809349638,63.485659490694935,61.555578205290416
61.17493424516656,60.59649856661745,63.42576045751899,61.434687209102194
61.217441049531736,60.62751567162562,63.465184381249514,61.51921874759139
61.073030394895945,60.547430883027516,63.403332767465386,61.42996357510276
61.10839398138291,60.54868793205387,63.43833289525986,61.4683007594626
61.057554812126455,60.52315263494223,63.38449975832177,61.40413746208079
61.071799407207756,60.549504058459725,63.34804982826596,61.38639064702505
61.03128626031022,60.4238871487075,63.34324515061515,61.35708500212235
60.96415769531435,60.38816538024788,63.26825405535344,61.34937676130953
61.0517419410417,60.486682139952585,63.26742886344114,61.3584393293192
60.8985677927139,60.31934746782745,63.021352709885115,61.1545953658697
60.88604446375989,60.28207939279763,63.09855093499035,61.119136134458515
60.76944013945422,60.15253821682353,62.99202912396201,60.98322273463572
60.716496293355476,60.081284639281805,63.06682637941249,60.99290064427762
60.85551332051407,60.20248967144738,63.23814400087066,61.15361080873169
60.89129530145094,60.27024081111417,63.3203297381127,61.242249819411256
60.77283265668183,60.13921701991975,63.12496363441861,61.06869164655217
60.91688270400193,60.295962203303745,63.267800599223825,61.20848919942625
60.93186138001287,60.26903283783177,63.233687165278,61.200973790836166
61.00934212738756,60.2954628365193,63.334985044209176,61.25420977051719
61.26974138022498,60.56591655286737,63.5741534709406,61.480788839241846
61.1747672116849,60.46532503490973,63.46940497870494,61.351376794917265
61.162623818763485,60.54812602751251,63.49513141198679,61.42157244367261
61.39569500927483,60.693313424761264,63.688951705846705,61.52608191683464
61.32679239372332,60.61064895240232,63.56739006187337,61.413473877739065
61.35677985662151,60.628250744173805,63.57398456703858,61.394793421117505
61.31443530601795,60.60142573079158,63.549252888899176,61.348647514064346
61.25499189748647,60.51861660802981,63.48032766104442,61.35511615194014
61.234826035984895,60.568088565390894,63.468961765057166,61.3436047045928
61.41534352393914,60.74594653319262,63.56539902361004,61.4959111042507
61.4884759195921,60.85668551329621,63.728192388460954,61.596986802907665
61.37162829711531,60.76701725188359,63.60403991292052,61.541288214169626
61.37179876513327,60.79431561824797,63.65230291381597,61.599159667410866
61.36795247626643,60.83088404116438,63.68373933996368,61.66324386851646
61.32715751855678,60.75446258345907,63.60003223030814,61.62091964951149
61.35310837741888,60.80168325626551,63.611362320265606,61.64682779137187
61.340464470829325,60.80418170920342,63.58155963010917,61.664811790799135
61.39708498541631,60.87443034736511,63.66940395701524,61.758330840601054
61.488043219662764,60.95098763306317,63.72446368338403,61.86916462665814
61.64590584410762,61.065222289556665,63.81268397153976,62.008914805227676
61.58398211455525,61.066700243706464,63.78674890263286,61.934689965940265
61.698917261864366,61.1813635323241,63.94340764579242,62.04922115245171
61.557025795077344,61.07789392713856,63.895067171130165,61.95763254855908
61.54398984154617,61.04743798474209,63.86756072867536,61.91653619433794
61.774924490814406,61.264027499256166,64.08013822819552,62.10754935346859
61.77476549205034,61.26162491717723,64.08345787095215,62.122127822662755
61.6812889581041,61.118129204023965,63.97444565624462,61.99524829234961
61.782493710975324,61.20631628362157,64.08300122794927,62.06772358518496
61.753577912265484,61.10568473155335,63.99936808208305,61.94361800523092
61.76088689960339,61.111116243139236,64.00409817450951,61.9545895329549
61.708798377489735,61.056004756154415,63.976355288210904,61.92979746503538
61.57658545563431,60.906404417868075,63.93671994249528,61.864817977931246
61.588260558752516,60.83843090723361,63.95438141382192,61.85566963045551
61.63876792267707,60.92125461033349,63.97160997471023,61.950102591116014
61.80955795475018,61.00912945447593,64.14711590839156,62.08975915634523
61.78060220505154,61.03221667687502,64.23307112663443,62.08211685887477
61.72920862578173,60.970328398469746,64.1757639987122,61.980572119398424
61.728287885273865,60.938629115751674,64.17752124752262,61.93718180809335
61.73945911200527,61.01143299799975,64.20576941268735,61.978130451624835
61.7201801014395,60.97962334688142,64.15385931101822,62.01098413925043
61.71882897667153,60.924327638169835,64.11247354776307,61.95521920616034
61.77227948354539,60.93856182076398,64.13255973485688,61.95569757546131
61.64438510757854,60.81670576075789,63.983970509418064,61.83479479484389
61.7052800013617,60.860368589223114,64.03957355002899,61.85798226177063
61.69741870349604,60.914331882888696,64.0576163170964,61.8201839898172
61.88634344386421,61.110898801411345,64.19652135713969,61.988832399917506
61.76437589330103,60.93180889075263,64.06820261070794,61.823282747572236
61.755938334488505,60.91996154354748,64.04071584573089,61.81562106827399
61.903011432191995,61.10663207620445,64.22531117705135,61.97405911403448
61.940710548372216,61.079968883842795,64.20211363173391,62.023319920160326
61.78930611951156,60.971971995458524,64.07723574939548,61.90898803495581
61.73037558385435,60.93877473487752,64.07817878517372,61.866089185683855
61.90000465144548,61.06623057437805,64.18436122709092,61.9394804959973
61.89667105641812,61.07427426498712,64.11992519593456,61.88019927073839
61.899004149140566,61.09884680797082,64.15659943964677,61.940179297888186
61.97310405466107,61.159629012549715,64.21893975508151,62.01149492522827
61.9451272978766,61.0703327525301,64.12171237503233,61.967678806728884
61.878614827488356,60.98729964512376,64.10087452681132,61.90291089553842
61.93075349732741,61.03256992475201,64.18345370010675,61.971286416702355
61.90034484986518,61.08264621474751,64.26044181093104,62.00615774451454
61.859643937266355,61.114381745860655,64.33906453047271,62.08954198532187
62.01101284126921,61.20294357127459,64.52449134463735,62.24858781730726
61.963245221082715,61.135982496617835,64.38070882089139,62.18906259270544
62.062920988891435,61.25971754468554,64.44463798457862,62.235489890563805
62.029962248766935,61.22041266033418,64.37817444552017,62.194607680071876
62.088299489466415,61.28770473780662,64.40635698570937,62.24181370588793
62.010136273307864,61.22426782115486,64.39172150076148,62.176298946016914
62.05445612681204,61.27784125266243,64.37988280100271,62.09066902089764
62.0916771401074,61.3220572494665,64.33322791018466,62.10026895840749
62.28384304426072,61.42185149400227,64.49923869155388,62.2355755434017
62.29812536581121,61.546333138425275,64.58331483765728,62.37201821794336
62.32431296655919,61.491699824582746,64.55898336915035,62.41214984646641
62.335881914043895,61.551863261924275,64.59975174976462,62.48293513647798
62.31296037913364,61.558010401308024,64.56310993355281,62.40264165334776
62.33099791360797,61.54887607870652,64.52479897071511,62.35437768637724
62.41656496184679,61.68465543250579,64.62765240189067,62.50960687940944
62.49624177865039,61.737523202243494,64.72022048994867,62.55864619146849
62.414617631302924,61.5997709430543,64.56753170816572,62.438781633356804
62.513156020760526,61.72912719225474,64.72211200292531,62.604236889820925
62.37517393003701,61.65221476294625,64.6279010620322,62.52914645279196
62.410989895797954,61.648326752227796,64.56977785646373,62.55756534938289
62.371224524382214,61.59416073349915,64.49746689515817,62.44580905858522
62.36876889628481,61.6360782783133,64.51772028193629,62.43989506862025
62.347891991397546,61.604470419964386,64.53728156673094,62.410572309805104
62.29176947926951,61.50535684354412,64.55088701296312,62.36818184213026
62.570592714448026,61.789487983530535,64.78713170094903,62.62336385628149
62.556200068979784,61.76920579589525,64.80375201168908,62.643694249217795
62.64058021466969,61.876285231564516,64.93604351279069,62.711324793778445
62.67118886495565,61.921990296054545,64.98977268812294,62.72019261957638
62.76407020734192,61.888457877166864,64.95012883911045,62.78284018195957
62.84366332393684,62.020945402438464,65.0144493749992,62.87655628583393
62.64996395321308,61.86151748817118,64.84833807092214,62.73423413808549
62.73296751211541,61.99136572409527,64.94150452322934,62.81814409830038
62.77033741739801,62.12156264777949,64.9933543608234,62.960329856317024
62.76797027111719,62.10940638300154,64.98135222247056,62.880296855426536
62.57784011412266,61.95179902717209,64.82121710703504,62.65493387215439
62.494722698169376,61.86061921600761,64.76376237326025,62.54410738557372
62.43591739002236,61.77322405771251,64.67205296027504,62.46169676908665
62.401659070819925,61.7719018655643,64.66418108404733,62.464860664565684
62.37349343839613,61.66804503777252,64.57976294512501,62.383708155238025
62.346810751050654,61.69457396905386,64.66645332236544,62.47600407250231
62.28279656132156,61.61311667896,64.59780794435252,62.417737008757946
62.41318351590718,61.73313855293411,64.7786941115872,62.57996339943488
62.60253189710455,61.981158010628974,64.92682491405154,62.82330067765546
62.69694560802886,62.08170897287174,65.07614262101063,62.92763748000711
62.841917795272856,62.185538350242766,65.1691951679916,63.137540586864795
62.80972606152194,62.14031787398313,65.25827578852154,63.15845335251913
62.79008692094592,62.17161956741978,65.2917816294692,63.165274948419565
62.77107845773317,62.130457824300855,65.25127038241583,63.16474743831882
62.447303894430554,61.86941208764714,64.96147697759709,62.96160620583947
62.42257358128145,61.8878042071295,64.90466262334323,62.90144564629069
62.245649780282214,61.74969059549858,64.74152981132629,62.73396801281397
62.24908506165341,61.63872185638329,64.66537678441729,62.66190482969663
62.22151008209939,61.56818310580355,64.70217238844626,62.62904793437345
62.28069261575957,61.67403149749371,64.72728863043659,62.69947672858259
62.301956926571314,61.6679618133205,64.75122648492223,62.74286256707687
62.4997614933136,61.84783234951775,64.94343743933527,62.911242936345744
62.51645213780548,61.94704912982477,65.01109397005995,62.93745224561644
62.50214022175442,61.9776776213833,64.96665151946509,62.96104062396007
62.34259316124891,61.86524349266782,64.80665323763577,62.82093669889317
62.16833407400585,61.709385876189124,64.6506548908009,62.64150988386225
62.38616749094608,61.949113945064354,64.87558955430869,62.929358941252396
62.49021736782803,62.15020284047491,65.03936421704188,63.08042329126778
62.44386248590363,62.12184942654461,64.96409448234941,63.0217145345287
62.718143076912874,62.360331292972184,65.15101862176095,63.23287659242836
62.61166232635049,62.31629836203922,65.1085836907372,63.22958900947947
62.7304960174215,62.4433355180228,65.25039217652188,63.3746301390491
62.758780033843415,62.4763354165379,65.28735323352791,63.345167308249664
62.92956874798837,62.58870210376595,65.37528470399836,63.44798387515419
62.81127885011824,62.44716549629462,65.35975635566884,63.30451910580284
62.72615125502341,62.38378248853528,65.33511418567812,63.27406719522255
62.83353643469685,62.44673785784581,65.41426946938081,63.42666078087608
62.78351637887365,62.38339761393134,65.40150920945445,63.33866160342323
62.93983156532711,62.43439119604407,65.47535860894357,63.43012884762193
62.96051515684128,62.409618916039264,65.59115625940174,63.439116008636105
62.81379721354485,62.307323940328885,65.49670738150844,63.28587136944242
62.815084270754824,62.3419251034249,65.5157034829572,63.32795111787416
62.81090929399672,62.31973286774062,65.502133241473,63.316489319075025
62.88581850192615,62.35309313809546,65.52458684847804,63.36750716573198
62.82523691113295,62.33111733563845,65.37812830095933,63.358756708558204
62.63204656352551,62.175339052392,65.18631576078039,63.146881205549064
62.66617543378429,62.185805406552205,65.13368416944357,63.1428597414883
62.79155808877012,62.240558224661626,65.18098240899334,63.216573874150995
62.63506921104545,62.07116930283023,65.06221774048171,63.078916501994684
62.551562595116685,61.90005243358235,64.92066271448041,62.915025095935846
62.46440636612259,61.839380686317874,64.77059664139662,62.83418924283641
62.53396571425154,61.898109243662645,64.88487036653919,62.91610387568168
62.64456908179123,61.98563176961377,65.00105023052004,63.063160404007064
62.7134457612586,62.07506869946392,65.17094528376198,63.20617793599405
62.74210118513274,62.07956210417573,65.19051762550296,63.24956046282922
62.66789106661946,62.06360609212241,65.12413271781107,63.212604523357825
62.621102036251465,62.031912459838885,65.02438614830047,63.13534431516267
62.716325206649756,62.09938809923097,65.0492809837878,63.19647686057512
62.41535957136076,61.88544957922487,64.78235299222054,62.90749590730569
62.585823888882885,62.052904758631485,64.98345118909224,63.11141298832805
62.58457487401804,62.039614481132595,65.01377275719473,63.11627167423645
62.558117356098656,61.9529866359246,65.05972900808658,63.06597797238898
62.71030580359426,62.119021437908316,65.33308960337168,63.22871382383172
62.73127542159909,62.1791194161878,65.31911429171615,63.267175907024715
62.65148131449778,62.12787426839227,65.25853617553281,63.20712511014549
62.82633333563589,62.335086917846986,65.44534926025003,63.40641267542488
62.822366689084014,62.392245187732215,65.53214787609514,63.48843833903474
62.650796676669756,62.17835407350001,65.43026670664969,63.26759476453068
62.92971725314341,62.419185658337504,65.63857365414879,63.516835501700655
62.979412153805626,62.3999340236561,65.66604967801614,63.53581883690657
63.02147109101295,62.519940850172325,65.69077809949675,63.5969037012628
63.03132425656986,62.54794707033087,65.6663669613,63.61054668990116
63.08152511338358,62.66248563050969,65.74173046353425,63.70149206668741
63.00803942638604,62.58023708271751,65.7228907454279,63.627343149935655
62.93256888828845,62.534213649103954,65.55260171666148,63.512608789165725
62.980645388741834,62.619459200087114,65.53800850666525,63.57334818490735
63.24524755213817,62.90951332585477,65.75687458715107,63.78268016023986
63.232723071582555,62.81056219163355,65.71785399855315,63.692412251027406
63.25878433681199,62.7828392549409,65.72406885809724,63.680504399948106
63.29157289531829,62.79655552781107,65.77766218591056,63.66978733397673
63.35174894929232,62.84623347112372,65.85656291373064,63.70147536388472
63.27390742838653,62.800277039904906,65.77557352299235,63.616661460919104
63.24918354040627,62.80824944272594,65.70134945316381,63.60566212390923
63.213598529871504,62.683424635782444,65.65188139322342,63.59176262904761
63.16557203564901,62.64174881343955,65.56735998668917,63.56325309893093
63.18234841973059,62.56690727560145,65.52862401853784,63.56426116306127
63.09744716540401,62.60488321979424,65.5110952501069,63.53316845129616
63.283702738780605,62.68839514195544,65.7033191601548,63.64251830843706
63.32199925872578,62.688889276441536,65.71098750353875,63.66626658440488
63.2391329052409,62.76800030302102,65.69922217298468,63.7276401853638
63.28721973678712,62.784533707777506,65.7659668258034,63.79354308272097
63.35049796147267,62.81408052010522,65.80737017374064,63.842189033848285
63.344781661419155,62.77400585737693,65.75663346154235,63.79530342819295
63.28763694559463,62.75527188235701,65.73897029849358,63.783773115891236
63.35220668609376,62.69574467886251,65.74173990987957,63.7893958195609
63.2916529944131,62.622170500893255,65.71089935395021,63.70778976421614
63.31315450405382,62.651953649168185,65.73514289939015,63.7583441007828
63.42183920623633,62.817425017039454,65.87029560163863,63.845176392975034
63.424988766447655,62.85568259162945,65.8212661482863,63.873992265030076
63.34115650052066,62.82344761493721,65.71580617469303,63.818593008009486
63.48037420923324,62.97043634953724,65.83422570981162,63.93540047051421
63.525670223368515,62.93072608860696,65.81946997843006,63.909860453980365
63.349103414654714,62.80698674695818,65.68218965233999,63.781541110852835
63.203526416695105,62.67295478979166,65.59330418319973,63.61538727442576
63.12984049255489,62.568326013083,65.57464072654969,63.56051549339431
63.10618978680526,62.458160129304,65.50984327987128,63.50313070736055
63.27557111330052,62.571011108561095,65.73419235642515,63.610151010647925
63.305347375993904,62.68991021132804,65.78410647954729,63.70513604691223
63.31347955428807,62.71158615186516,65.81169596892167,63.71462274739679
63.41013185825868,62.73642782659564,65.9805263720295,63.79382728173914
63.549118977608586,62.91211861632377,66.10580709359121,64.01311131687089
63.55020721717683,62.92357360954979,66.07589311702017,64.03180026147774
63.613853335058764,62.98988285931258,66.15030377480058,64.03662041843543
63.540468108364415,62.86956126039304,66.06260684763791,64.0116250636036
63.65842141959829,63.05593849311839,66.20767978103818,64.1584628929366
63.749912651661894,63.12234476587687,66.26091197078105,64.13728327539586
63.72692143227207,63.094110304547975,66.24615423927912,64.1182216196092
63.7115626630683,63.076699472457435,66.21287220463344,64.06106635828306
63.91507337369018,63.34102964728201,66.37625180851091,64.27362656205436
63.858232860661985,63.28826022442392,66.29529357407095,64.19026414998955
63.86040968140732,63.335434415604574,66.32376439976932,64.24057138367223
63.80370220936034,63.32722437858513,66.24005472309804,64.14451450470442
63.85799881276513,63.30516859722076,66.18604932708219,64.17939662662167
63.78553244284116,63.247985096263335,66.08811127974994,64.21612386459427
63.78831274042716,63.232520006436815,66.14396689982182,64.15184485215828
63.78681491670183,63.233268173639814,66.11157017932206,64.14466055004792
63.86813365391348,63.30194155464009,66.22774661170723,64.24086115153726
63.78132028852214,63.227747536505184,66.16163889694764,64.20877523474779
63.79118836648145,63.2463061721369,66.16347503777044,64.19856436776715
63.57873632365655,63.08167578380504,66.03046112163989,64.05604138130782
63.59819614160828,63.13750814438938,66.08274833772296,64.0891041590706
63.83837652744745,63.361090627679935,66.24580681693894,64.27352717822214
63.70787215717341,63.30498187008773,66.21522637938567,64.21017439936477
63.64908521611427,63.191817285984236,66.21837033690608,64.14649033345174
63.6228436103964,63.09930219862116,66.22653322692153,64.16117479620031
63.62189271493294,63.15737200927663,66.24721333928798,64.13172418669747
63.69570350447481,63.17896810607846,66.19915864659454,64.11721853133339
63.74746646701561,63.23973798248234,66.23324287348782,64.22682999118834
63.63005319433749,63.093097634551484,66.05858534944471,64.10814708362224
63.66038130996234,63.17045474121352,66.16806037162914,64.19199904701296
63.75034331629521,63.15607612195057,66.18658796788908,64.19813254685268
63.5446422518776,63.03780203636684,66.09526262141756,64.0156525898969
63.61684466792519,63.07802207687079,66.13306988588712,63.998087346166
63.60716024690904,63.11688658671301,66.14576311092146,63.99027880991366
63.538444420582394,63.09319803485323,66.06918690664085,63.93258431820452
63.68193350513549,63.18787832292064,66.17493491824727,64.03799264968973
63.74840697896276,63.23309081106314,66.23544168582195,64.12086025483794
63.61223319696004,63.10978172995683,66.04056420425147,63.91277432090688
63.63767674738123,63.17347053388986,66.04384115784976,63.97349693459256
63.852575759654826,63.33345693081826,66.22812395795833,64.18814751579151
63.90598509958291,63.40677818414756,66.3646449819623,64.26133296257662
63.9393867574713,63.44743390760292,66.38218057531881,64.31386635333067
63.992114799253464,63.468024073971534,66.41662944893928,64.4478132751265
63.87557009789257,63.33722165131559,66.33163345045648,64.3416988635074
63.82001305758573,63.33683307383052,66.31513689923408,64.32486258006193
63.97134533947364,63.45514981222384,66.43629006416907,64.4510429327735
63.89954421006729,63.41096844916551,66.41866127137521,64.37260543331939
64.06292307153127,63.553871619507746,66.53746180073183,64.49267826401089
63.92063108481271,63.386484564368494,66.37238253655221,64.41807703306878
64.06990136561367,63.530502886496095,66.51181092413233,64.54026926872675
64.2469112443111,63.62811940692852,66.7292966713187,64.69957585320661
64.40488689844443,63.74797424480012,66.79703396585676,64.82028522955588
64.30973168943494,63.55451036219023,66.69399721050642,64.66225687444697
64.19742536009105,63.50439265421828,66.6185977335964,64.6440311412259
64.42034983152823,63.788620213137264,66.89473844851801,64.79962810339725
64.15164820714006,63.56442509245831,66.76193155007734,64.55033202584562
64.15515022602565,63.56931604878865,66.74640505156374,64.58729902162531
64.14630214983421,63.53905108514514,66.72976472951284,64.55923585225086
64.1316719348508,63.602479579535895,66.71745491305569,64.61397892351991
64.139838054354,63.56356493457059,66.69037609350305,64.60191460355561
64.02985434047133,63.46054172358424,66.59133856044669,64.5643900743524
64.08153580705896,63.539820955766835,66.63687160503679,64.60928468508124
64.20138248575248,63.61117226473117,66.7445177575214,64.74968983473717
64.1332442829536,63.5793885343518,66.65606604280441,64.68272103436892
64.15458667899905,63.65211641370471,66.65779304142924,64.73578224392031
64.13912801109915,63.6762381158401,66.7193471876037,64.66087078283394
64.16121527102439,63.68461451787914,66.73207929318416,64.67878371980933
64.18642713320418,63.65481998198478,66.77153806613624,64.64557217216921
64.10911780916598,63.61867147988005,66.70838419848747,64.59434846630482
63.968872913625354,63.556804331892046,66.52354583967387,64.44824713102687
64.0053192099093,63.66112412758467,66.56119140829438,64.49808908967711
64.0301206934594,63.583011821637726,66.57907243531162,64.5482801807094
64.03910889877166,63.626044257638014,66.74316531385077,64.70945214737966
63.853864848494105,63.479439816615425,66.62551572887682,64.52650703945322
63.8871452032443,63.47149598754178,66.62629766734167,64.4765231903663
63.87843060662593,63.512346495599125,66.64033454184286,64.6048710849527
63.79725449237448,63.531778731415194,66.67963437012928,64.67371747255119
63.74019597428937,63.40393426281469,66.52433763538686,64.51967923664861
63.80084320120126,63.44887446995607,66.56590411598879,64.55571141979527
63.88742567490438,63.48532056483058,66.60464718522488,64.55880727000324
63.8373500233075,63.47012209599401,66.49684932156079,64.51359319949707
63.74428198264667,63.324443504558666,66.37316460302776,64.40356726882959
63.89785404378142,63.47866602421999,66.56318159304236,64.55254388545248
64.03740213549703,63.57879937602163,66.66086352529086,64.56262305403614
64.0136622271231,63.52625276666654,66.64344393606744,64.48236096225557
64.028295989152,63.582960909799695,66.6664328401902,64.60345851471166
63.96146645127195,63.56733144479629,66.61912320485281,64.5551129378987
63.85998647789769,63.44926521621021,66.50987773922593,64.49426831586176
63.98198801321339,63.59633889295344,66.55822353769102,64.61417513295723
63.973122555397914,63.623371873775284,66.60573446639262,64.59675786380214
63.90647703264621,63.57570143444464,66.4991611113061,64.49174897805669
63.87582955826342,63.59146464976483,66.43791191606904,64.48124099614458
63.849580068013246,63.64565169614089,66.5174540832268,64.52511709489438
63.88462213750587,63.59842012943208,66.51570867490412,64.53660570583952
63.965493190967194,63.72391174991172,66.56747147135414,64.61227863134931
63.89161080302282,63.666187322967424,66.45939108752438,64.60838414223782
64.11711647076741,63.888901934176545,66.68211881837156,64.82087908677869
64.00140511360766,63.63867865665245,66.47857368458128,64.59479131542992
63.939931518140455,63.530810928316306,66.43938330831065,64.51931219914572
64.12193857994946,63.64572986600225,66.59077845831455,64.61138122337177
63.97507827908341,63.52382350537859,66.47636728423602,64.5289097880463
63.909570420657495,63.500774650934474,66.52806412820011,64.53068570987645
63.917280141897415,63.49869714006466,66.63325789848557,64.60028407004116
63.950885532248684,63.583494250399006,66.68393204760186,64.67492248737787
63.93979699428261,63.54247842826438,66.65620580451159,64.6354304980395
63.92581760003013,63.610897516590285,66.61658543768348,64.6172209290705
63.845236114685314,63.57647440616661,66.56759359618565,64.60483240855115
63.98071257951072,63.71616049216128,66.70883419079071,64.82168261801341
64.02664156570027,63.71121123676839,66.6492842372878,64.79418125684683
64.00397771430603,63.6667567543269,66.61835582881781,64.71076342107914
63.92224678247504,63.597414605505534,66.55985352840673,64.64768726207669
64.01668897434473,63.68700671734267,66.68586814504849,64.72825201670398
64.17502030579209,63.78763969429004,66.77528151364912,64.84476015853944
64.34018505377733,63.971542427131546,66.89442007981351,64.98561754722651
64.39949998345818,64.05038839804143,66.95364483513782,65.06038915126851
64.44221676367683,64.14001622999021,66.92561395452931,65.05435023614166
64.52066201846148,64.22868146184959,66.97638599413497,65.14624873913883
64.52592919063878,64.17914667442928,66.9140806466746,65.12495730028354
64.51733651571553,64.1625656251504,66.89000618491242,65.0911282572669
64.3536029709555,64.00497605482286,66.75900574952665,64.96468221010466
64.50757601736582,64.10447844934058,66.82110528138551,65.05621409590572
64.486151911723,63.98069747452371,66.80632835615224,64.99992625870284
64.60553675106829,64.07062783388287,66.88236246694815,65.06260033510307
64.42764985452591,63.99023169172993,66.73879289200627,64.90567387398046
64.57821830413192,64.10987536215654,66.862913938499,65.11244001319375
64.68573003084764,64.1175546655405,66.94528938424871,65.18652964529721
64.69182400469158,64.11246614539758,66.96342714809434,65.18654352036711
64.61997513083375,64.06388623312833,66.84241783782592,65.08655600793
64.64331125117323,64.14949780817975,66.94817620663122,65.21790055972488
64.61364695039673,64.11588156923189,66.91669209732063,65.14144398458735
64.50961562938049,64.0629604044962,66.82168960511787,65.07929963190499
64.51065411221882,64.09399766177606,66.85618743842933,65.10470325636098
64.55025566266686,64.25926487252715,67.00990203809225,65.23023299176003
64.59123038631716,64.29333861415628,67.05891183428302,65.30054312764261
64.51077403469716,64.24400505791644,67.00302065085472,65.19582221941937
64.58102994421573,64.31427122387772,67.1260519445339,65.24557364615907
64.76159386568771,64.55351098686593,67.33544687215083,65.50234982341328
64.94010137975371,64.73549318590884,67.55723589465254,65.66411511573016
64.94075791353127,64.70194401990584,67.55817925159842,65.62970357363956
64.75601554197794,64.561083114009,67.52436144850888,65.49206662081662
64.51508081212097,64.4143082224079,67.42325892182207,65.34419357689902
64.60223964680242,64.4728774001671,67.45226634262814,65.39244099777356
64.5326826437921,64.33092298839748,67.32903983043563,65.30786379863096
64.35674782973027,64.13916407883995,67.0528027938032,65.11441071649736
64.33973988635685,64.06124773199112,67.02818924721096,65.04563627082419
64.44843252369773,64.16445637859181,67.18070403220666,65.1450727352945
64.53825609566879,64.23867770240255,67.2219670487858,65.23323231662346
64.47909715785484,64.1614766496916,67.14843710721289,65.21524241320819
64.504520800834,64.15732925938065,67.14759371692617,65.16305143909929
64.47673565190294,64.21226321881855,67.08016787184488,65.12407974550675
64.46106205619506,64.28970366024235,67.10748471808324,65.12900537386135
64.40828928563414,64.25139987441831,67.13206987969777,65.12010492802794
64.60479365480022,64.34625996327043,67.294196296269,65.24009440470756
64.60431451820203,64.3436339364258,67.25211034584133,65.25741835351903
64.50254967709961,64.2079373060889,67.21823270053942,65.2023434035431
64.54429490775391,64.26981035404445,67.36374265192102,65.27410926155304
64.60986549327245,64.29749621927478,67.39336837147013,65.29603190778542
64.45154579880361,64.15441346746448,67.21336495412292,65.12776218258304
64.55039146306387,64.2003055862942,67.26069529831024,65.2509860253599
64.66335234727507,64.29360853901733,67.3806260583962,65.32988751437664
64.61968404369989,64.31358125750329,67.39523030741498,65.30356570935011
64.37638247892951,64.09955673465824,67.15770732244985,65.01587576439167
64.32674433784808,64.04426796182717,67.1119366664988,64.99562172982262
64.31406998035722,64.11050805102043,67.09341000729522,64.93605970942824
64.48932992873263,64.25679061994182,67.28606943381179,65.09312054756745
64.43373037091797,64.10844500826502,67.10079592548921,64.99847524085757
64.52502415816699,64.18293414086136,67.22471634819907,65.11196122812436
64.64052177286786,64.28330756637483,67.32291159875514,65.1940985403705
64.65246980920412,64.34297691654886,67.32328721744408,65.23468891521529
64.75388962210695,64.36067927067035,67.36362542685201,65.2872202373168
64.87583418650759,64.46994482443827,67.49992981531915,65.42783148079704
64.91091769900918,64.53761709004132,67.54393707792785,65.4903816609644
64.8931592878729,64.51985544207234,67.50221007240557,65.4453435864207
64.90917668733269,64.56786989786511,67.53398903464743,65.45014280016633
64.87559239262285,64.51241652624266,67.49725692500594,65.52112850489091
64.95069985563107,64.52250833919456,67.49753123250535,65.60634895213131
65.0996301142086,64.63825753579269,67.6311116969013,65.70038095755294
64.99633404919886,64.64643190428373,67.52866718370531,65.63434295335038
64.84603421666667,64.40045555345498,67.34446730493438,65.36557532976828
64.78809743623535,64.35907676141514,67.32135404001711,65.28901802567329
64.83195462376416,64.34716925312031,67.34721881912087,65.33078310848194
64.8847592224229,64.38178597648992,67.4131637462908,65.29903841579781
64.92695003296869,64.42360768401672,67.48984740217931,65.339801459594
64.92358837317768,64.44791370943828,67.50686264670259,65.37648819901058
64.84456304721246,64.36978913231769,67.43417664143173,65.32283939436832
64.98810700189063,64.49547692135643,67.56209229027684,65.46655566855453
64.95996318707753,64.4899294733614,67.5758831375431,65.53190037635729
64.79996692940493,64.29293657180162,67.38962813677708,65.39337708676842
64.87063704554647,64.36230967792713,67.41533207114625,65.39937285892654
64.92623996696838,64.3474120231227,67.49446574940761,65.45143577139814
64.9629494663653,64.32333747730458,67.44301912869048,65.41162552250539
64.99732125251685,64.32833740877334,67.45805063562123,65.41312959623141
65.10025598212357,64.43017049223683,67.45957909867045,65.49448356776062
65.07689725402841,64.49648686281294,67.49162144820282,65.53170208110176
64.90787444451912,64.29617174891935,67.21512623453488,65.44119857526209
64.97975370233772,64.49588807012117,67.38094729028062,65.65707894661772
64.8737785304682,64.48896588908562,67.27685257651135,65.57803792207314
64.87840087578563,64.54273615503546,67.3298340516483,65.57623426719492
64.93322779565335,64.67112931809636,67.35085073803621,65.62527778688656
64.9732386037345,64.74001644732189,67.37109899247967,65.68408332118618
64.92524831574875,64.75134843601255,67.35332274191335,65.65300828679706
64.87939020170316,64.71354689014079,67.29865720051009,65.5983741146115
64.86078444874475,64.76485913227906,67.24945821324717,65.64120355800875
64.83603946944645,64.73503993658045,67.23717909419297,65.58375014861902
64.66976912540707,64.60286933220462,67.12879474190258,65.43204169869853
64.56412567844254,64.55058258208962,67.09391552711173,65.33950433791071
64.50104654565688,64.5061909803748,67.13052426431754,65.27622078949562
64.41894192160876,64.44090551576016,67.07680525768559,65.25659889365153
64.39971466060022,64.43148178852496,67.04712499131645,65.26693906532152
64.6130764770109,64.63366709050743,67.22174598827856,65.44957857858917
64.80643572994458,64.76630067137367,67.39490525175539,65.56728742300075
64.86579230953802,64.72833752012986,67.45474829896754,65.607892207312
64.88187993344262,64.74217063823406,67.41394036970556,65.59776979566284
64.89635879495675,64.7599537727749,67.46254648532289,65.66599307549598
64.91472309856655,64.78395839549742,67.45695879846052,65.66739379846396
64.96191770460345,64.86956287638225,67.5212631474963,65.70332127347596
64.97639259063725,64.89327324523816,67.60447046616952,65.70765612305708
65.05475354519658,64.95994605804344,67.63535680883479,65.7968907396332
65.24127838904118,65.14395175741488,67.83115492922084,65.96253514650485
65.15315061117222,65.01089012354352,67.70470638270989,65.85161526527722
65.22716889356086,65.04980126377706,67.72556913372112,65.90245379978465
65.1484522483454,65.09948803803411,67.74434560963124,65.87887521362943
65.11360694721691,65.06153935630101,67.64791130806752,65.82432127991297
65.12757965703624,65.00071890150586,67.68512022303713,65.91255603729765
65.0388218591793,64.93798030908476,67.67460838383889,65.80530044882667
65.07493982584926,65.00684898044679,67.77848085844327,65.89143719776725
65.00611275915789,64.8901640976609,67.66129942909309,65.82896011922587
65.04150154427725,64.90514777944755,67.73050311960664,65.84473087060894
64.9013517102841,64.7799665586317,67.63545306704539,65.72025801242988
64.7365499437967,64.69663657452146,67.52857470675198,65.6108989134574
64.52156194160453,64.53497310017478,67.2883839383473,65.44580931202866
64.55473938086693,64.60680919469831,67.30954554451256,65.51856198373108
64.56059890835641,64.65412845833394,67.35259115790798,65.54137276228667
64.50453901752077,64.55804926118219,67.30466533984666,65.47123550131678
64.58741870341518,64.53291106785205,67.28019894319111,65.48811189014995
64.62867683307367,64.58895338086666,67.35284585795402,65.515300914758
64.54314260008368,64.57672476030929,67.2848948750639,65.45710425834079
64.70216185142786,64.76571900180765,67.47573903623915,65.61272745067077
64.726612338038,64.76914740680266,67.43416526994433,65.55812165201482
64.67661803538654,64.6642327881927,67.29274878872626,65.46897628063658
65.05695656754125,64.92580976877285,67.57614099359387,65.7060786678317
65.00459419325782,64.84522906655377,67.5005268637169,65.63413756435419
65.0428016898256,64.88070623619234,67.55780755136865,65.72672394524787
65.0371882841487,64.91530254372545,67.56669354427866,65.70605159649945


==> results/maml_miniImageNet_CNN_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
26.56333351135254,26.656667709350586,27.43000030517578,26.790000915527344
26.822982888472712,26.74087815535696,27.549298938951996,26.797017950760694
27.352018018490273,27.349410679947404,28.36628614756454,27.45863499940542
27.805051408697263,27.87686726990811,28.691103664308343,28.035750317830065
28.13999191102159,28.132408490341305,28.992007294841354,28.262260735659357
28.429534092671474,28.514628366891067,29.520861489481042,28.582620293075315
29.050666300554166,29.091336869539944,30.078484937701827,29.1054044360516
29.32328767610758,29.361499400230283,30.341539651012134,29.394166662357904
29.66937285611945,29.694816827118586,30.65634952828071,29.704738661988678
29.601914409541703,29.65825272493471,30.57656063310371,29.662556984960347
30.0373751913637,30.06607222863597,30.971025205644235,30.058090641160714
30.29834254596536,30.375068015968985,31.185495435604704,30.338468814914638
30.455440641516955,30.56299687230281,31.33805883530213,30.488398824989257
30.623296647470422,30.749754817019543,31.571271181305043,30.65025267518583
30.677869854989634,30.801835720849976,31.65590222654145,30.718221675493744
30.794739079560767,30.87403002963447,31.672362153053406,30.84650388841492
31.02299919806913,31.115176838819416,31.875304460719146,31.071751846733463
31.246592906563848,31.29811758752476,32.03312941044665,31.258233298485564
31.351043494046667,31.37502869144436,32.095972404630075,31.35363005244302
31.454140093369347,31.496644981995644,32.15980214090139,31.51107550147864
31.72690528715976,31.746671464662004,32.48807477414701,31.760978890885927
31.803416116068114,31.84169544607423,32.64432068770487,31.827794249468624
32.01700473125603,32.02621303117122,32.87536602413009,32.035781984665164
32.23285529432347,32.24540976819422,33.08487449552152,32.22640956150855
32.150669807392944,32.18054554537731,32.985593039502476,32.14348194295008
32.26463278552336,32.25567872790645,33.095822385070704,32.26676593846126
32.34164789228637,32.29683757474041,33.24030888384375,32.32373543404776
32.50292330689637,32.474097207893166,33.427754561887255,32.486901015938884
32.5204568356034,32.48486126669071,33.55392185435932,32.51311226102748
32.68366324857328,32.653177066053466,33.68578611250258,32.64506136513983
32.77789195664488,32.714533618909975,33.71602823099303,32.7335999423767
32.91860118694854,32.827285115149564,33.85071682975246,32.88441883623604
32.92321702520419,32.819310152120934,33.973781736689105,32.91732741225255
33.161866412031465,33.04533208989747,34.12219824117951,33.13738173937464
33.3384330189212,33.21333775912427,34.453265781299145,33.3123568852329
33.417368058166446,33.25732836465533,34.52590913085452,33.37213464194356
33.62960098925002,33.408323808617396,34.73658990359002,33.56176601416044
33.68396633870147,33.40102504127533,34.74746274060007,33.58908817066091
33.80183897082831,33.521907835101224,34.929370664359794,33.71389565725801
33.70996382603188,33.389425564182126,34.8854510222946,33.61470675528877
33.93158233701725,33.6381248227291,35.043339545883526,33.817602023971276
34.00496931016595,33.640001580907025,35.166142662556034,33.84584680700871
33.99536891712426,33.651121240075724,35.12137958899168,33.86850625734209
34.27622252477641,33.91422746015394,35.42316835934197,34.17024850515296
34.27021455246461,33.93128719856032,35.508597188896154,34.176276218523995
34.28497584345034,33.97349021937141,35.50201906495496,34.17765970835619
34.35732313370231,34.043637311220806,35.62636298985474,34.250072418116495
34.489431583204635,34.1791356523862,35.79446316000933,34.38492320470016
34.69399328076293,34.29019132067367,35.97371006507878,34.53160426090869
34.78941909941078,34.41012365164487,36.102670500749014,34.63263119192187
34.70642554534882,34.317012759900166,36.040448197652026,34.564050042378234
34.708123606078125,34.30024162442164,36.11973454644744,34.57335044340335
34.79798210498072,34.37616946341287,36.247240082086584,34.67941399747907
34.91491259528529,34.48057233793047,36.25888892877008,34.764092378842534
34.95454207560973,34.56376842819469,36.30948725608474,34.82687414069077
34.90996599101008,34.486179165566725,36.26675500128313,34.76568585387261
34.93402886030488,34.52465598890339,36.32188195595266,34.77213334487991
35.13741049577347,34.70358749247165,36.443630550428715,34.96902358083581
35.18943991239362,34.752326303081404,36.4302408978888,35.04994966094339
35.39653488202978,35.00454696167097,36.6158836925848,35.26434020099836
35.48001636342416,35.08054842006139,36.70544037780656,35.38243043654307
35.827520623050084,35.3812648820712,37.00499904288416,35.721013463704715
35.822428745138986,35.50763728781319,37.04621993262993,35.77331420476535
36.10618700705362,35.714784568063216,37.21412943438006,36.019272728151364
36.229365623942655,35.82909406345551,37.269108448251046,36.13246571888695
36.29349019401876,35.931949541094454,37.3692933262568,36.2223052035503
36.41124250532343,36.007152659458924,37.42741402492454,36.297806508055245
36.4131197374491,36.08016063242896,37.37296401376013,36.32704849276305
36.588263087543154,36.25926915748056,37.588150875495344,36.48278557878196
36.64313807818534,36.35640305799393,37.72308717576353,36.56956162181001
36.61647593729953,36.3824443075159,37.72177762815321,36.56893865019243
36.51377623577353,36.343180116903994,37.64589466553827,36.49500744606437
36.598770901287814,36.434570659293556,37.69499454251886,36.54853140931423
36.66325389239583,36.447452430908946,37.760522255481305,36.58469311914206
36.8013130795595,36.60843348174126,37.89418630843445,36.76529056516816
37.04693036869742,36.8426682075973,38.055821714129046,36.97849925298168
37.22395694998435,37.06680214533467,38.18794584135524,37.1730408514216
37.22322777584119,37.03244619086933,38.17348085179326,37.19074176948131
37.25858035864138,37.06420951119261,38.21114183250215,37.232010862535745
37.265057111806094,37.05145261261591,38.20902743144985,37.25581509897115
37.265551543620525,37.02396880215213,38.15511428588633,37.23989728354175
37.2699973133303,37.000567872359426,38.15860371894355,37.2509097328803
37.35001029498012,37.08485792962461,38.24442365664674,37.34350013224831
37.30200227714756,37.02469687187341,38.21897781139279,37.288142275519036
37.30813630634173,37.061231836917436,38.20941209393842,37.337001205969955
37.58435471588945,37.2981361898328,38.460833602778806,37.57299515751209
37.47290772064167,37.33932678353573,38.41374548984339,37.52002360255617
37.33793755288793,37.220383071576784,38.307361164709086,37.38300850915208
37.54582818759708,37.46136526832471,38.49964127733855,37.606393435988856
37.55157905887662,37.482230529316745,38.52334571865183,37.59942024820274
37.50741818637177,37.44367165714453,38.3726674575787,37.5718097044377
37.418337741263,37.29962900801361,38.24505966229467,37.47628971017864
37.75952309738638,37.58201508676882,38.49023398315399,37.805012612388026
37.690567310722834,37.513476900603145,38.37887172122792,37.736841241676466
37.70717798332534,37.57979881980946,38.37331767329658,37.76082512750341
37.68879289101241,37.603486461734875,38.401653633313494,37.78774396392836
37.79225089805528,37.66080653001696,38.571161270399735,37.83997160779917
37.600019397811614,37.517721139204156,38.333037578983905,37.65496854827327
37.68702014772479,37.58761780564997,38.381401813384386,37.73914077305163
37.8386556414381,37.67185829314774,38.43159647663896,37.837562836585484
37.93912589886162,37.80500905137735,38.54743961349404,37.94080891423964
38.00688163683926,37.86084281306427,38.5450290505994,37.98039548522796
37.938525523581596,37.75108964327304,38.49619193268175,37.886687618309146
38.07434223872711,37.89898321050078,38.67090935659025,38.01968789179449
38.05657448422754,37.918752023850345,38.66415156689355,38.02738604769559
38.048583854162864,37.987211039773335,38.66873638336989,38.06764804177453
38.061392257444105,38.04882397049426,38.64619572588301,38.10521698209363
38.0955869798046,38.14827620665668,38.70991016426427,38.15636273879238
38.04502777680698,38.109781426557504,38.65258547383568,38.13572632884956
38.16752617940778,38.19113764027841,38.756994565178054,38.253154920845354
38.19910718346716,38.21635735367506,38.86296255687119,38.23617287485773
38.27819722627876,38.2497217923044,38.92633337203339,38.30755619916387
38.197377080059844,38.19308266573059,38.90603342438524,38.2198000172747
38.17263929803124,38.18210792011711,38.875763149965664,38.1901530568361
38.31304291462576,38.284231167427535,39.01785451266692,38.33680513335718
38.34873899721931,38.39880864513905,39.09240266501169,38.41145857510329
38.302198402689385,38.38059441747101,39.11816274150158,38.413312756324
38.28431178884095,38.33086828883213,39.062679788026344,38.426981458890985
38.33621412443216,38.39811510577495,39.05807843394917,38.52861694488712
38.36959301814186,38.403970499481936,39.07660422276628,38.50942179913033
38.262300305135334,38.29324002835017,38.97594347741959,38.377479479891136
38.33640387299472,38.398916530813885,39.126682882729725,38.50673206835089
38.425763650282555,38.478025308104705,39.19034798102639,38.57372564520331
38.342187123438805,38.42522274171495,39.13431317101386,38.50868616431884
38.362968374427446,38.47503416543102,39.10921531740748,38.52348415630452
38.42300495300498,38.52919748307585,39.102627270454384,38.61280268778164
38.36237092899431,38.45927780988011,39.02603103582089,38.53985581768677
38.274467072665736,38.40301669873128,38.97576131267702,38.500870334312864
38.3820207288388,38.509715284416515,39.039852131709,38.609783452398965
38.26148514621222,38.36174346729295,38.94820011307031,38.47180490602321
38.36233677956755,38.46190268763834,38.99504694305976,38.53562454112905
38.27443638020725,38.390712353946476,38.933208894625864,38.510395346476955
38.283326215059745,38.44930809780137,38.993554741708735,38.522355928458396
38.185993658978646,38.359377145290985,38.95053277762559,38.411787047753265
38.29306117334912,38.43310630412324,39.07447982641271,38.49094187644082
38.264088443218355,38.388795815042826,39.08203200087845,38.458181058475354
38.28201287576159,38.43691653411202,39.1234954185796,38.442029844564395
38.4368118463208,38.60955835366124,39.215479417399344,38.58482720397897
38.561464151123545,38.75826940750716,39.35959850019743,38.69734444111097
38.614984581364176,38.786775974041895,39.350638692436426,38.73861007423596
38.71115293577242,38.895098689570744,39.442574901453966,38.851749381447306
38.903037810027385,39.04592242570554,39.56665088582417,39.00690804977299
38.8864007875687,38.96699696962807,39.60098579180982,38.98655056721633
38.927427620014505,39.050630622455145,39.631887205329804,39.02022889319318
39.16435181357323,39.237901206529266,39.81836512348641,39.1985393734581
39.15358336275722,39.21311124855074,39.83819525651056,39.17768559960795
39.09189170190877,39.13213366561862,39.75070902741964,39.13091693931221
39.10036915912716,39.17525384821426,39.835971391040296,39.17949212370747
39.01466580256652,39.116728469749816,39.82070768467322,39.07920952206013
38.866865889089034,39.01072234105158,39.697636914617355,38.93295541995037
38.90851258778181,39.03131682701301,39.728206631462896,38.95065994117172
38.86066135421536,38.95918527364271,39.60771940527412,38.923927379148985
38.9709285427861,39.01960029417761,39.65661429396693,39.01186797825709
38.98350251397763,39.023306997880844,39.700619692863384,38.99368136190343
39.17881911796752,39.20264325900019,39.87755785994981,39.16664676630573
39.142603768477514,39.20004555888775,39.742135514420276,39.14631540118434
39.1686769504658,39.152374526489055,39.73225530583721,39.16401723624836
39.08414262446128,39.03613723483728,39.65269661016492,39.09594886737709
38.96672834052935,38.90885674129762,39.531760209946526,39.02802077086009
38.917055626175795,38.88630450115001,39.57358426724213,38.989552035443786
39.03501689296642,39.04467417990856,39.687225753846995,39.117596883176326
39.379848575766374,39.343207032859056,39.99617004526516,39.39283709868856
39.450197308284075,39.4612197839969,40.09688644878418,39.45522003222573
39.27884433539518,39.25009802786748,40.004864427000534,39.26603156494858
39.29662678773283,39.28542147802944,39.94204468480043,39.311761936353946
39.26063094764608,39.24654607728725,39.89617357392145,39.239585756146504
39.28956777724814,39.274224920507805,39.98555631012261,39.24129398965288
39.204944264996506,39.20180235067503,39.967334006983016,39.16816480280808
39.35544974972727,39.39795550851702,40.141600517954515,39.36368162387226
39.477571555351446,39.566493548116746,40.2344404371866,39.52631363203837
39.559481301677955,39.694177615017395,40.40066314400458,39.65801569060704
39.56520004170444,39.71842669344216,40.42493017343712,39.68588096152158
39.61301353420785,39.72825097062827,40.413437293283074,39.70695961367204
39.71737876212686,39.80509246986348,40.50576017568065,39.821930310054384
39.68997415285678,39.82491662761297,40.49818418855571,39.84273753865284
39.705310157506545,39.79609165160844,40.52869909821711,39.84413044129402
39.595112392831815,39.795482577995486,40.464162699234215,39.76538412932587
39.4292679919601,39.62826761672747,40.25541313008578,39.5465124933897
39.41200800173483,39.671107588119035,40.36220519178921,39.552194496040485
39.4058074304072,39.69499681418697,40.4036515277092,39.58930864955708
39.43489335927132,39.69383056782078,40.40761964217092,39.593377891434145
39.40240408422663,39.56078097598949,40.41119094518253,39.547707017969614
39.491830576817044,39.66370289408473,40.34373861368459,39.61993636225458
39.61898113778351,39.816332849397995,40.46303143978204,39.79294295556965
39.4627497562579,39.70569947252637,40.48772820433573,39.66198201832858
39.49947496385084,39.746129586433575,40.54062202530063,39.70278378610397
39.659194292249886,39.737183207965586,40.72022643398684,39.77417220151496
39.71360834399578,39.82913146759891,40.79520391284576,39.847755195170315
39.77591412045405,39.89855177131247,40.78935028485369,39.903313232907095
39.82665599098202,39.922363510122956,40.82541540902919,39.9253152073904
39.87899062086096,39.929127326969656,40.79387408169188,39.94778383928016
39.928758261126944,39.99254813624675,40.84815328432943,40.008005379156906
39.812215671536684,39.872293413997426,40.733004627479566,39.86087152803591
39.83532760050745,39.93473066813956,40.770704225816814,39.8817843447425
39.80412829073681,39.9442578607364,40.74996734508047,39.78460589489335
39.740048850876455,39.908832089883454,40.60597074774669,39.758478755693304
39.60237743123175,39.85028225486188,40.51637358133257,39.64563098682628
39.517139688034334,39.80558758646567,40.5197361469083,39.6094011705828
39.637759245936785,39.904028919449004,40.60542923455515,39.70746106886018
39.631650099903254,39.86195938623907,40.59588652471595,39.673048427526055
39.646151944780534,39.913430149918355,40.61529796380942,39.69007700458407
39.59520366616692,39.847753943971014,40.566101465129854,39.66140286123818
39.60401673461335,39.82597865637423,40.67249142548311,39.690262651423154
39.72928171770414,39.92371411902912,40.84290898528419,39.78823658469045
39.67802026344167,39.843676004822356,40.87495147605134,39.71907975053342
39.727884863092754,39.94897515242647,40.88245640474297,39.814171973879986
39.58076318581586,39.850410950138844,40.819877573329585,39.76375491380408
39.368353752545744,39.54303670989001,40.571556426638985,39.48104626193742
39.41185170555013,39.60506642820019,40.63206740996819,39.503941544197204
39.62700007691816,39.860893174725334,40.7745274017945,39.73388071808112
39.424633321134664,39.701803902993944,40.54274154693971,39.60749276831533
39.40516994324095,39.63462377208058,40.514134201322065,39.56307688075717
39.57165291842913,39.76216137963661,40.57772093378915,39.696435940752245
39.50015428306882,39.69161197444965,40.59628207710757,39.64312573595064
39.50913887002203,39.7694508990863,40.65832058693512,39.69114646009204
39.44789173105869,39.740839167938574,40.62482190226066,39.66236537120798
39.50343596250037,39.791088823538324,40.720006490610245,39.717795551623006
39.51209238151004,39.702979925916374,40.64967248277712,39.710349339965774
39.57854976934193,39.70768193332518,40.67037189099552,39.74231466537166
39.703694975523945,39.83591390785035,40.80900143469594,39.82308312254747
39.59632558477478,39.66598943294575,40.68843454317017,39.62377499338281
39.822359682807146,39.951723939988405,40.8612578826884,39.912397707687624
39.564457286898005,39.772884935260606,40.795465575250404,39.68549128041053
39.48834488645099,39.66526311348142,40.65091924659907,39.5759421676221
39.630510382554306,39.77507003883318,40.823494024218405,39.68001482098235
39.62245926800456,39.76322961514951,40.798811400359895,39.685680102190034
39.589880241837534,39.84324019550796,40.799263588570994,39.72811215300793
39.52589229394536,39.729916084400244,40.72633719919362,39.630300937703524
39.472303232395724,39.687924613287926,40.778037051663674,39.519604294246875
39.42807316855424,39.6727988389704,40.73923328546099,39.51197713203388
39.62559940883304,39.841852420654085,40.90964322413139,39.75044616688378
39.67937285723327,39.84866716333005,40.85234551243464,39.777068191431404
39.72110239585167,39.90013391257434,40.91677755665156,39.8263614180657
39.617325591323066,39.8171204907977,40.84143319026715,39.77872550514003
39.67592651302675,39.87974170893095,40.85362318422894,39.84785307669756
39.75933407534845,39.985434377639145,40.88326101839441,39.935401295640524
39.77306741586067,40.01522422234636,40.84326827531904,39.93686124237044
39.72542757490876,39.99936845660566,40.73927477603287,39.94617537753293
39.79588484793628,40.04376487815752,40.833680733489274,39.97589141216768
40.0766296150987,40.215722008507626,40.97064614097674,40.21996906477669
40.18396680617773,40.34114992972835,41.116581557398014,40.37430577646454
40.32457014081993,40.48470179161513,41.242590103929786,40.50787510726648
40.26844636343185,40.43656501699427,41.15466455911231,40.404087718609354
40.28993508585346,40.42924198087097,41.23419817949557,40.350678839936535
40.23994166882054,40.39465137043015,41.25644524692213,40.30127761243672
40.112280814926066,40.19418617235087,41.09113397418212,40.16348307262783
40.22538630582172,40.2884344710098,41.21968727903506,40.240801604965036
40.13651428595693,40.202591054426016,41.19538548228379,40.13172159705593
40.27652954437352,40.32133188794874,41.32684714767899,40.31488275033936
40.25321008602983,40.260198607600906,41.323829333545845,40.215727849328495
40.228222481967784,40.297178853652454,41.29444665959058,40.18382181244242
40.11773353150017,40.11179423549858,41.18400223777182,40.06710627243318
40.027626895879216,40.087614705137135,41.08726873152368,40.046062301683946
40.129197702385284,40.379186639165134,41.2388751103248,40.241789476057036
40.012611245134785,40.27226811257749,41.21532100383328,40.121944024544824
40.09968363197401,40.3573745990494,41.314122384285106,40.208749789937194
40.02204864279991,40.31797045213267,41.2310435046211,40.176208322295956
40.040177259354905,40.32384010918992,41.26693916941784,40.20025428388964
40.01649286166646,40.298456067753314,41.235245328769956,40.16056218374769
40.09251043035831,40.26361053727189,41.23605436828066,40.15417278971374
40.163592715569635,40.29891635366192,41.29278225969973,40.24042215197782
40.216900115765654,40.23469129849586,41.365170674965185,40.270046623791785
40.13554366131792,40.12488908453973,41.247653851609186,40.227375381212376
40.28098931044504,40.26740009979193,41.37922200831849,40.33430474372599
40.26522367713001,40.23432692941232,41.35363310521611,40.30254091058872
40.22436796591112,40.22589438905897,41.28260313820031,40.22995359809425
40.03026445179059,40.05030507222328,41.06934297696804,40.03395828406107
40.188904876728806,40.26694128253037,41.22674202277718,40.20156236410232
40.29168110658527,40.34191379551272,41.295067805240706,40.25773974585618
40.278846385208965,40.38938898090287,41.36989452081042,40.31363233621199
40.07396170091162,40.25611681560061,41.22523829016487,40.161269194143465
40.2655656986672,40.45883841651133,41.43371459847756,40.37614241205829
40.402009235612056,40.60262132290711,41.64267658894725,40.47352839973433
40.45947524320321,40.68402598443967,41.66407558654667,40.5345091474074
40.52052768836533,40.789290149301394,41.74600138665667,40.67872516381904
40.49814182016355,40.84936107333611,41.869068179143376,40.712519288672496
40.764661027429476,41.055424950743756,42.14249461318222,40.93893429095764
40.90986164221585,41.18754915793991,42.205912006722414,41.10004078556796
40.80720898934678,41.08912772298086,42.13365416481481,41.01970360764592
40.6734882124824,40.91788165295326,42.00195531327471,40.854066712457474
40.82247278051641,41.07042675486987,42.099426713099604,41.023659964917805
40.837892433617114,41.06105101053523,42.10981752262461,41.00296091483715
40.96510325129057,41.17527939031668,42.196502701514504,41.05633151036516
41.09292649854922,41.28075140550866,42.29851914889236,41.17236507685796
41.08130077984664,41.29167620392264,42.27966729503828,41.25279550032451
41.15483726680339,41.26684207962412,42.28536717625222,41.298516240209054
41.021020105064444,41.163157825885335,42.141163878426795,41.139664906105125
41.105918369216205,41.252508776084895,42.19938101719545,41.23003191158837
41.186326517035795,41.36625783744125,42.346443113840174,41.33136229281723
41.11869407895526,41.32063203843833,42.345465413173926,41.294559376523786
41.09915789249528,41.350235704711686,42.34458548257431,41.23743696548273
40.96690895810414,41.30221202742899,42.19312711742234,41.17402652088757
40.71188485611696,41.01232438181499,41.89414788651506,40.91295741066892
40.57169650783436,40.78609194363349,41.66506634981667,40.72866163908445
40.49886027685073,40.64248297815197,41.66422629503519,40.588128849199435
40.56664087514222,40.70256825272447,41.71547029150824,40.70031587272676
40.66631032949812,40.847311580039914,41.81892326235742,40.797284483818345
40.601345937783655,40.84158051358866,41.829364539026955,40.76855624905956
40.69621126771135,41.061755958323545,41.94542825297094,40.942700837776655
40.75359018671658,41.113247141055645,42.11121867962697,41.03543064718747
40.690564465774415,41.11958905292664,42.09776374281662,41.05355429999802
40.73517493509053,41.07596358269257,42.101654284428506,41.09386575537419
40.90065738054632,41.19536727019968,42.24248906960871,41.16214603469517
40.957591764562,41.2254971386387,42.113240238941785,41.095598026684634
40.88083283224642,41.18194751632756,42.022249695882564,41.094371811662654
41.02908301459795,41.254752749436015,42.20569138278845,41.16260148535479
41.010508132937964,41.260277611821515,42.136122458132654,41.13200799331345
40.97512389984436,41.23725011003877,42.133510273354545,41.139140674817064
40.967278257906806,41.205858701940166,42.02449274211284,41.09622651578262
40.95888394346866,41.20827278596978,42.01437707080683,41.0376040778274
40.91532899943918,41.18777891191382,42.00260611177302,41.01684385315013
41.00679628260073,41.23600121908669,42.1013456684424,41.07282624639957
40.930450226728354,41.11273450171903,41.934211132115735,40.975210446100434
41.056405448196145,41.177794288241465,42.106456599104355,41.051356164796054
40.94976507122321,41.00701498148763,41.95214448106403,40.91455398337504
40.98978879298273,41.042646948915035,41.93326326965197,40.89809858503754
41.00581006627235,41.189382467646574,42.03760387383911,40.97128883334531
41.174895731398045,41.38544437346981,42.190177028325316,41.126493400328165
41.14040634136371,41.400566623134544,42.22082592095177,41.11417746483637
41.0533657530037,41.28751000659746,42.10841015319741,41.06575982516426
41.13502907089181,41.3644257387258,42.113902527159894,41.17951732348279
41.145859736190324,41.409650111264355,42.23484564846734,41.24056568268725
41.134274021970704,41.34768519169065,42.246361312502444,41.2155092822652
41.11451345937324,41.331916916662216,42.187391761452396,41.230291819614855
41.080728968294316,41.22439203407802,42.12098603562454,41.18492949251177
41.04098950652348,41.08228615891729,42.010554073297435,41.074770130907076
40.90922408248246,40.99039093230779,41.965832207837806,41.00229334669821
40.79463491092855,40.925018449794784,41.78158228478352,40.88773066852253
40.99150503799976,41.12751668110925,41.9290908653872,41.08462425816442
41.02468790822322,41.179098356504184,41.98718199247153,41.14316203071223
41.11321910214211,41.27485543674732,42.120797167247815,41.17717918640566
41.08089728348063,41.22236989307259,42.055717572593345,41.150461252506304
41.15980782979077,41.2804662320124,42.15314607473343,41.238415386655085
41.077493657529466,41.2287528455055,42.09683148251887,41.19090746615364
41.10474452065836,41.190210980754756,42.01014828849062,41.15748337603242
40.99460347313354,41.047523119373615,41.937466742112264,41.00340190854636
41.30747642354968,41.37110408990696,42.24938680068912,41.327395290079416
41.36106220099452,41.448993833504154,42.16478167774912,41.36165595943573
41.31062263738921,41.44176115242425,42.1606368077037,41.32982385958591
41.35456037365029,41.49125187678143,42.270239936015365,41.390508313226924
41.41143755772081,41.543793330338644,42.31021614077809,41.402457695527275
41.36796073310107,41.436414119375094,42.179527931241296,41.28254540680951
41.52349788122651,41.613106188272546,42.34857541277537,41.50129098819887
41.520814688562844,41.653462210680644,42.42071784098025,41.512828759496166
41.62239990671828,41.839116203235626,42.50297962926992,41.60721276892253
41.755159992340396,41.92487125466499,42.57834847542496,41.698824942347656
41.67064397784757,41.77538415971607,42.415513704176405,41.57060924193613
41.433246480697576,41.50084600314387,42.26362908180564,41.340548363518884
41.3795885806747,41.48576163171132,42.24293290641317,41.29882713007227
41.29396317292461,41.46551875101089,42.28163972258337,41.19994455439414
41.34356694718489,41.452633486627576,42.277809322712734,41.20028357978969
41.28154377907773,41.44103674868259,42.27302834466509,41.1139218325285
41.4510563323223,41.73459977608484,42.543392441350925,41.32552960349928
41.434283981560775,41.729473233534954,42.60405334980372,41.37597682625482
41.531189140533606,41.72619258193439,42.57864824370518,41.45204605952289
41.55840355472731,41.835240270152084,42.634450335228216,41.509841712970015
41.63889666483075,41.9707164872775,42.69000554584602,41.599191098801924
41.662007273005884,41.91797810576166,42.770671586720404,41.60493856912193
41.745473141164275,41.963846997456,42.91127105402493,41.646111353445086
41.748592681906246,41.991795870098095,42.917810879774784,41.57516705770019
41.66740025331523,41.772949611335356,42.807696738208435,41.460650382447746
41.45832700654816,41.634654589166665,42.58192698809365,41.30825218380258
41.48882754258768,41.66085587829688,42.61740112888389,41.35776029366939
41.62294497143438,41.797770549866605,42.618661122807026,41.460984203267294
41.64498389409074,41.79832682312702,42.61979511733785,41.469885706646615
41.53281895499905,41.67216082782603,42.52481580396832,41.29789713598195
41.514537288380986,41.59061140153757,42.48866761285372,41.223107346089805
41.674083620578045,41.72521710098343,42.6041341950742,41.38112993972789
41.65634185397923,41.69436218470833,42.557387691460335,41.364683663284396
41.60970791272193,41.66659276006074,42.476648922314304,41.361881907673734
41.53173730455521,41.477600338913064,42.41465068657701,41.19269391527062
41.54156368091121,41.471507098845,42.47618587731873,41.20842475262539
41.49440728230251,41.50602333537163,42.47290055679877,41.20524890333942
41.617300080683584,41.611754543704585,42.5659440582478,41.35439068475841
41.6452368206621,41.556245822122214,42.58434965242302,41.3952848529769
41.56104646684296,41.538287942180496,42.544914931321344,41.38808974170265
41.66127536202878,41.65279258302104,42.61075691902417,41.48694746980289
41.69814808522532,41.846513339977726,42.72734808198015,41.5039193030228
41.644666665985014,41.88086225012058,42.7256131822294,41.5498606857088
41.68186664062186,41.8424426205675,42.75338526854748,41.58854145673753
41.5326802207003,41.66786518285157,42.62904695531578,41.40468731106378
41.595745587912496,41.65741220643653,42.66380919093655,41.38721853418104
41.71250464728531,41.71467094001651,42.71776175267785,41.53816342880981
41.68558744976869,41.70087062457931,42.69831902772745,41.58068039891711
41.69069546809749,41.765783791003216,42.78348704866076,41.55894582460157
41.76995928005238,41.777538923255435,42.77347177885328,41.59005151679962
41.8039634130823,41.7841184507297,42.75645785292107,41.63404662451907
42.0305670412565,41.91670666669189,42.927812189699274,41.797642007843535
42.02651050497753,41.94403624416332,42.88469756618833,41.731544722952734
41.89752621778544,41.84596593273527,42.78189446606363,41.65072347209301
41.96010704632428,41.91903611802619,42.91337184379809,41.78198443787199
42.055096326433066,42.02746591076459,42.97703458312433,41.861452772649244
42.18725339606027,42.06771935020571,43.090331185847056,41.959640915184124
42.16886146099526,41.99194755251424,43.05496483056801,41.940010060360045
42.10830885676585,41.89441943849817,43.02446834751121,41.90634230627717
42.1324781999711,41.92131088393058,43.1503547952308,41.945374976284214
42.20623027316247,42.0721798260551,43.234319483554394,42.10850425722024
42.22327394811673,42.12796195026111,43.31788750468137,42.11265398408611
42.21861317928162,42.159499022446916,43.3037653801898,42.14838870774781
42.365085296412055,42.347882616295976,43.49905565125285,42.31788325677284
42.4302434080062,42.432094598807005,43.55748367377405,42.42909496161313
42.44755270062843,42.413218711313995,43.616735458984536,42.410519037839514
42.30713092665933,42.341563511935526,43.531395149780415,42.279133958396386
42.314084536263906,42.34774071787088,43.50658891727308,42.26888718853331
42.309676128413884,42.35330020321269,43.55093010183971,42.27699869856182
42.28704210321898,42.29430341958576,43.46817061826707,42.265632217987864
42.24400454939122,42.22253985619164,43.31502039603997,42.258069240329704
42.17327078146381,42.18728614523068,43.23185171520062,42.171262255261574
42.16561052765825,42.16489084369589,43.2063334748329,42.21313604499421
42.26671610086899,42.234068415820445,43.290033623443364,42.290822608341465
42.26437806316979,42.1976618488966,43.26003042894571,42.26607384360107
42.28627361561745,42.132895587712994,43.22902746234509,42.29979971119409
42.22464645241997,42.073272715953415,43.22779143363987,42.248819831627415
42.18251513542504,42.05561219240494,43.169345633781745,42.20160470332307
42.00059708745871,41.85038437770547,43.060744658050055,42.001777713825724
42.09420421831245,41.907012733758165,43.22967019224505,42.056599866149206
42.05845055978687,41.87664471233547,43.16036986003227,41.944606719133894
42.026272267113846,41.85998053101891,43.097999561040766,41.92914613877324
42.04264528454309,41.92098259998733,43.08319968123063,42.004564959954514
42.038714160629794,41.89721777504719,43.10587985043667,42.00977519674715
42.205843034483806,42.065162776106924,43.267625392004334,42.197131188424976
42.180258807329366,42.02164660530776,43.16652966188593,42.11241829846431
42.10656619380834,41.946481990553345,43.10221014601472,42.04151002574679
42.189576414027115,41.92283369994528,43.15098914667204,42.10035912998363
42.33495211613026,42.00688394811481,43.2095569953105,42.26799007184366
42.339123606787744,42.085195644856064,43.26626815063785,42.28685795003527
42.254877841567954,42.10500936284116,43.30397467907993,42.22650559009033
42.0150567139053,41.83484198368595,43.04191064623053,42.005521672316654
42.09388437076184,41.85169118985837,43.05938629913677,42.05996942879104
42.08482933822667,41.878855368602025,43.11911424942329,42.02230592097053
42.23534641966279,42.03130338887073,43.26486960304542,42.20040865712055
42.20414538060178,41.95650633245436,43.20671607779947,42.07670110439677
42.286731101941015,41.93318922582025,43.26104447001952,42.1600309786983
42.45839139628793,42.15620369252046,43.48727347333495,42.35102785031089
42.53155250079976,42.246250056056496,43.553546278589344,42.42425865292629


==> results/maml_miniImageNet_CNN_val_accuracy_10.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
27.816667556762695,27.93666648864746,29.323333740234375,27.976667404174805
28.735965427599456,28.961227918926042,30.726842177541634,28.832807942440635
28.814945256138202,28.883284037403516,30.759988073933165,28.82193168414915
29.39701047876818,29.25162294071128,31.327017128276907,29.35931708459835
30.085554518358126,29.949622420489618,31.635430359775768,30.047298106433196
30.531840610132292,30.319631732037642,32.01558260921643,30.43345405659277
31.01579915240443,30.736925807902026,31.98256605033104,30.900491109399358
31.435008468085098,31.172325035291717,32.17115945468091,31.37740406895413
31.606141374220016,31.290569676545644,32.1285266857784,31.47087710938452
31.744914433536614,31.459369803570493,32.279216296717095,31.597663944099665
31.88167258102506,31.682432118264646,32.398345496619214,31.775312215220872
32.00454019307019,31.794045055265173,32.3618782424141,31.901853395708162
32.115219313562726,31.95618869096676,32.478277758323635,32.01378678523063
32.14911931817414,31.99860731585316,32.46683159780509,32.0314487504139
32.115649585907015,31.97233807132551,32.49913217664589,31.95570996074082
32.22460830190732,32.03833334442297,32.595389019499066,32.08266373187475
32.49408945540148,32.277363586420265,32.86837688358398,32.375581184870846
32.499099120769415,32.326698859325106,33.0646681479786,32.4447361719343
32.59285427746833,32.49434169935746,33.13311414312724,32.56944189971602
32.754941515054384,32.62514329311128,33.32932391269009,32.65830093173434
32.845712819004575,32.68258039902675,33.44542909913049,32.789866614998694
32.922355802074186,32.67822699174865,33.4525915493634,32.8372087907397
32.88588812990777,32.64952746511045,33.47937265938934,32.82325093470464
32.9667494430613,32.71115744001365,33.56818646469572,32.86165589422846
32.9649450371089,32.74263485806067,33.5317523666151,32.92863185426356
32.95336927010684,32.75054949938829,33.6121020628293,32.90098221032997
33.04786039707849,32.76889473207592,33.72867037226508,32.93025268571939
33.24857899392078,32.968097246231004,33.961663832215784,33.14619547218135
33.25362550142686,32.97879118958512,34.10875930043114,33.15499031850214
33.24558909543733,33.00084709960492,34.217492665530784,33.147507477255935
33.3091207029753,33.107844632734746,34.447519419995736,33.255891868844664
33.43762104248547,33.19505476599048,34.6486744444908,33.38852352053665
33.4767344206779,33.20691597550946,34.81735298137892,33.50287167329489
33.44312639663814,33.22300533427886,34.82825429180253,33.480289916403464
33.463661116449586,33.24560393696494,34.947411726351476,33.45325081144823
33.449304957544314,33.25082794163273,34.99132658752532,33.43859571168978
33.53035109931986,33.33307957821651,35.01977069473998,33.49896013157794
33.495683426982936,33.36603985049821,35.171563759282016,33.44440185171944
33.71132326048531,33.57723787142266,35.46082461441049,33.69507856592066
33.72472240542952,33.64890688884298,35.47258272681699,33.78726677514572
33.71647377860364,33.65509866709541,35.47907754031727,33.71187061407701
33.637548110852585,33.61207363678083,35.55507967724748,33.66714815816324
33.74865729381494,33.76215001930014,35.692047559306666,33.76852571993404
33.75013936459573,33.8080468301135,35.81638178547406,33.7774261181586
33.5981320958856,33.726867017193534,35.72629070745026,33.66839858980024
33.82442991329212,33.93212589497509,35.986707390625284,33.962871883036634
33.80484859570294,33.86544191884944,36.06223738553395,33.94680443171493
33.70405575121553,33.780020860877926,36.0442325995434,33.81696462966028
33.75024808191925,33.845393154313435,36.058893538377546,33.90678260102526
33.731459794251414,33.846526335537526,36.128362210459656,33.931230492447305
33.85923991438089,33.89175017805017,36.306016769958354,34.009470450424786
34.007602070810286,34.00873023304806,36.469765511166294,34.13739088987123
34.12093438998528,34.10321226467913,36.654483100225356,34.22297351138001
34.2295416756191,34.2283140946745,36.71490591249365,34.34274795841189
34.375364719491,34.39565870519544,36.929735759254385,34.55879725062634
34.40624626491295,34.43252724235355,37.129643318535784,34.61273188221262
34.363182224484945,34.4991052688701,37.23861432151568,34.64386885989236
34.35250712808368,34.509551359649755,37.36870819369468,34.614416671450115
34.41103993531503,34.647204584217725,37.3895457587998,34.749578191341605
34.51445523809457,34.80176211140486,37.53117902760975,34.85247212853077
34.647558403067485,34.84198443303296,37.639903836607424,34.93168637311563
34.70054631679696,34.811408170595975,37.696329065122264,34.981590405550484
34.704163186596546,34.862667878828866,37.79382407743992,35.0118044191785
34.589945554375554,34.843378355871764,37.800115744181284,34.986928075020934
34.670036114061055,34.89409437404093,37.87251444354312,35.08066795790132
34.726086175699805,34.91704033861096,38.04442719197345,35.13031535418489
34.748496896538185,34.985728785463984,38.108372869429395,35.17232003641886
34.77666906824532,35.04353397348785,38.10720150071031,35.23813913050662
34.814028323470204,35.027502735831376,38.259587548405264,35.27201558075796
34.95571422272021,35.20119453052987,38.37136553354525,35.38655258295687
34.96448104960375,35.278785382260374,38.18512416842049,35.41491332550528
35.1004353193723,35.415309477448496,38.317679240716416,35.61252222412403
35.1080620878706,35.460799201502105,38.3089072640408,35.63694781522731
35.18028575321626,35.35100761179035,38.24232250826156,35.60557350980387
35.113232391811216,35.26820966664241,38.19440576548667,35.53999197070313
35.151588711080755,35.35641822510188,38.217973067122784,35.6170185600179
35.22478528765651,35.43846761800603,38.30320127199099,35.69433981544002
35.23731017527062,35.41628158968354,38.25186739048769,35.69857373918239
35.3112640411558,35.53368194484504,38.28568887684475,35.793072648327765
35.347145483849886,35.52331151520368,38.29878964516733,35.80476792335557
35.41944512101173,35.64333749064817,38.42660259069754,35.90064321939102
35.399163737358066,35.61399858779059,38.43361016717795,35.868239941791565
35.38757899174959,35.53958696155061,38.358570634129094,35.795071019309674
35.47983445390499,35.589968983304715,38.3870509966291,35.817233735442606
35.657540742953145,35.777996463907215,38.51936325609187,35.97586438349251
35.58144458146042,35.75252731070455,38.406413755298104,35.96527660902434
35.65430787454257,35.758941814863455,38.492781450595395,36.07042657707429
35.65321032737413,35.779382868766966,38.6118479383343,35.999710734393204
35.680224802617914,35.82844878067891,38.69900388027499,36.04407668336617
35.68320264838265,35.85393905056894,38.74144002264977,35.99599870371182
35.82189186150562,35.93155057333955,38.85697068916948,36.15274312154742
35.900040749379954,35.99606627542447,38.96494712239239,36.22847346697276
36.00370927109531,36.13013370380474,38.95945208973714,36.29796320070434
36.00767203813846,36.15878855941599,38.98250827725134,36.37250410227879
36.20991419097291,36.33658454068612,39.15526512891565,36.502259727077785
36.21058951674465,36.264589851383676,39.13073760779887,36.55636944102876
36.17786288401511,36.22246275112781,39.02465995152069,36.44506189933903
36.22574474594865,36.30721922481906,39.02386057139082,36.536892186266336
36.14216793447902,36.274162876438815,38.88047029768135,36.50486874007175
36.148284784338166,36.180410900063926,38.942091500117535,36.47471454596196
36.067121167119694,36.07470077149389,38.79754549015496,36.427575369032546
36.211412368417456,36.128898730516305,38.81679152305941,36.47048541182155
36.36260758581931,36.328346017143794,38.97944878754025,36.63043993736285
36.600017727873876,36.5398483684788,39.21917478874589,36.826399373857484
36.629683168413266,36.57419758172478,39.20559068446143,36.84142622183905
36.63104821434654,36.58511141266853,39.29336644268826,36.894951057472404
36.54560916233251,36.49226586280508,39.14702812240853,36.789788035509254
36.52071486209729,36.518039571216285,39.14999197003231,36.72847515689501
36.58497742645922,36.58123641700527,39.21799365590115,36.77862811152462
36.5228124210674,36.534112399906135,39.25519465010263,36.76109838997574
36.51353113211639,36.629035309886206,39.260675368104614,36.802655523343766
36.523844966393476,36.650465359459695,39.30960819837472,36.82005665123045
36.570460952331025,36.74841959166826,39.32164749033872,36.86105121710795
36.61508176946703,36.793911389762584,39.363149756794726,36.94728014596961
36.78057454333638,36.84685391433954,39.51783561179574,37.05688622687536
36.75485041270902,36.75316804653612,39.45971860417079,36.9941973261581
36.84903246038858,36.816851462945316,39.423413407273664,37.013777924418946
36.97646302010961,36.85283308607613,39.51740590684457,37.0594004359317
36.82581629964083,36.71454940336991,39.24199756467524,36.905793291505624
36.804901472254805,36.73142802889069,39.3167982176041,36.90888081192504
37.02207850589821,36.92528598777942,39.54011896859163,37.11566026285243
37.084204161315654,37.005091124358245,39.685107618824404,37.17642792212783
37.116117377440546,36.988915393642614,39.63159688355914,37.18978529868902
37.19283931360044,37.09435757377332,39.76343755082909,37.245806887513524
37.2165554579808,37.105255318011174,39.77276047001761,37.234893093844896
37.340567010381584,37.187063148040416,39.89048470134267,37.38373756651173
37.26817706765157,37.12868999502993,39.915103185126156,37.40436385697745
37.3070259950899,37.18682098478119,40.030592996636564,37.43626104223081
37.280656858684864,37.183139034284565,40.04386710286205,37.41563486642645
37.20225768000036,37.12915841358149,40.077147132318615,37.3717378800398
37.234365394854755,37.17257615809177,39.93109914120305,37.47756422979482
37.25392890372945,37.13965193205437,39.91032273474527,37.398141169437366
37.36086947516008,37.271353732329835,40.0502907134899,37.537327258294624
37.38911589201691,37.34721867454133,40.210928341011815,37.59059454129868
37.56787104764128,37.47549699918753,40.3021688653035,37.779868571776674
37.69541743899891,37.61494765737228,40.46961862865533,37.88888167301938
37.65687581167163,37.57111949400807,40.536323717607196,37.89766044159756
37.55818838103567,37.54500766928016,40.40702485556398,37.8442278371156
37.69870291721609,37.728173684523924,40.531989004720046,37.984138686824096
37.581166029666775,37.657022929373035,40.381790304679306,37.862058006907034
37.594049339699566,37.72232079683724,40.23861129991433,37.9348522471963
37.64431124605405,37.847755688195,40.20441690709573,38.04570055382093
37.65488012447352,37.89398026993436,40.17230871854913,38.08013044725772
37.55905875909691,37.734249102431264,40.212744635674376,37.9404508016111
37.551486240196354,37.81315766079865,40.17580358334281,37.93473923147843
37.63000424327682,37.87617517507894,40.22388981524164,38.05893196021925
37.56867044866724,37.81555769196467,40.2298341173044,37.9587054781649
37.52413669400372,37.86633530537315,40.321850873712854,37.96316833564366
37.52005638274738,37.81470199586416,40.397999385570365,37.96318481507008
37.53238408966606,37.76289868982108,40.55586639977632,37.957866317576226
37.65681255088773,37.93227572708259,40.58061309109461,38.057079774335875
37.71679811153231,38.03138176826869,40.597551783863345,38.049038345693255
37.72011830071042,38.06057696837876,40.6421301060194,38.069801322277975
37.74044007536984,38.11485252836874,40.68491706874277,38.08048781698654
37.71606266132134,38.17836728066596,40.68875888879037,38.13143905466522
37.61678991457846,38.06886413227952,40.52154962898225,38.07062859509214
37.6207775035819,38.09964442333741,40.54572790436143,38.051899245709166
37.77503315159581,38.136680105256396,40.5848219558286,38.11237590490217
37.88319649866676,38.26734536887244,40.72533993554473,38.281471651626944
37.8405437321402,38.27027773275993,40.74913925611451,38.266991401666644
37.894156063499764,38.32758338174548,40.89055872586039,38.36195898310889
37.777073979234466,38.24715849077891,40.77383637537294,38.27409644016569
37.90370008181085,38.30677606357527,40.92745288050998,38.420353564543944
37.82566336891543,38.22443181340367,40.85237421608436,38.365318481024254
37.8407635821321,38.332988772452055,40.958136782198025,38.419786619198206
37.85968748379833,38.42002337824955,40.9279896834137,38.407474857600846
38.00071878441456,38.6050210904244,41.04619077880597,38.54572746654975
38.16364701613226,38.77018579385758,41.18190526084276,38.61815476715928
38.151615810390304,38.71216745753957,41.14004797067879,38.57533953379224
38.140787725264815,38.72795060523677,41.17304329623036,38.59013910727065
38.05770908882304,38.716822414663596,41.12673887436102,38.55945847855474
38.080271462715594,38.75347376133781,41.15706501785131,38.5438461876177
38.06724439257993,38.69312653705975,41.23102526501039,38.531128362524875
38.111520167428445,38.66281382198762,41.16825598977707,38.56101570970421
38.09270137193621,38.65953254656814,41.20643031488058,38.610580872008974
38.1757644569128,38.74057941469847,41.32745407828617,38.64452286140223
38.17452140049385,38.71885492337308,41.25237544842437,38.611070712324825
38.166736084729514,38.74063627079143,41.18880477324369,38.612963747917426
38.15972930055221,38.69090621577933,41.09292424952474,38.59333416682236
38.11075656857706,38.62214899834342,41.0306319462811,38.53966748261678
38.046681033455016,38.62693429689833,41.04523537770582,38.53803418466395
38.15434622834508,38.6992410964302,41.242378482097244,38.64856411022295
38.04591157453427,38.59631718471603,41.15314086239185,38.562707790390185
38.154987333389684,38.673018932112626,41.212826776379906,38.59610375952519
38.16115531760115,38.79938387893398,41.27721075545668,38.67549332280955
38.32937320615961,38.931778789178374,41.444489756720834,38.812277487044184
38.45010257289046,38.93626784142534,41.523040735490405,38.8220497231081
38.440092544458246,38.90430792732016,41.447069898445925,38.714844750529494
38.536416847357884,38.98354380651921,41.490696420051954,38.81836027570927
38.697775315536475,39.078856265659745,41.74462703795997,39.00085759201346
38.568331340876014,38.92330408912789,41.40249770756438,38.84910519130042
38.52649835930774,38.92197366495413,41.3945813108184,38.9231946875506
38.51684855388031,38.89810973348211,41.25545658407236,38.928542149955774
38.55483044658958,38.924632149451334,41.13024433003992,38.94802123271555
38.52768068436888,38.828502247379625,41.145553179524924,38.92155254447096
38.524579211387646,38.85531884701132,41.24599801426833,38.95906419069897
38.61378808415846,38.967453893571054,41.392398121430446,39.08082439772347
38.39674254276548,38.78037532839183,41.301491667972876,38.91574198832492
38.53740161684626,38.996004635321285,41.61167605854765,39.128501285752954
38.46132830996636,38.9394042022668,41.55484194874654,39.074651172398454
38.452862181234856,38.87513068263407,41.517024379824434,39.003519520689615
38.57857587163048,38.967950942670775,41.616322155521786,39.031500851107346
38.54905156692295,38.95282241333732,41.67369018413974,39.03135102539595
38.45314642544505,38.88454021774835,41.62798788323391,38.88854917474338
38.54283201181974,38.92708633332035,41.649522514719294,38.91869450142223
38.51154876484967,38.850711089241905,41.620903728812806,38.86582499022503
38.61939390365988,38.917973430657796,41.829813264449285,38.96357591103531
38.52845442171354,38.81450959891313,41.68716549508994,38.83821822834098
38.621275864943534,38.93072557020593,41.800115510553226,38.901396527594464
38.59681498071367,38.97665295216148,41.845770768591166,38.93692368392579
38.54546707027741,38.98865448128881,41.74552711150966,38.928897972025574
38.59925395090687,39.04212248348797,41.85397458348577,38.91100817481945
38.61832864737234,39.13824363969743,41.81157715564717,38.97624089921932
38.82616245442158,39.31808611535632,42.00408620341919,39.20295038172167
38.92387953724069,39.37994434342929,42.08401091133595,39.27632218315977
38.92115833156314,39.43161665713999,42.16660980495437,39.262356880735524
38.89737593346263,39.434121876802266,42.19561570983832,39.21778775759814
38.85863855373531,39.41504326150771,42.11638769597501,39.19367553151839
38.897108270753144,39.37653919475268,42.04641572019408,39.237308085182235
38.93839758101048,39.48321854249848,42.05277420921037,39.28724403997396
38.81955782290026,39.42056334473793,41.91049689508988,39.2121863229825
38.773935506183236,39.31350723913854,41.76511409094677,39.1526345607973
38.73554189452736,39.237156438925965,41.67160286495171,39.11503795957362
38.58232118590096,39.079107375224666,41.49810941804638,38.94253410257139
38.735089128353756,39.24752987440507,41.603298399953125,39.08328092120322
38.73124688727114,39.252443787599546,41.76196880410567,39.10995305796595
38.694455664118685,39.287532660794156,41.76877210680085,39.161957858983016
38.72134341069609,39.293779623596805,41.8148948503461,39.127428638024845
38.818875741382655,39.440734897936345,42.016405548423656,39.24835238494415
39.038654808486314,39.600994904241254,42.209765069881016,39.42251731430162
38.899122671139786,39.50789561217888,42.16245532619731,39.26593223936138
38.95621052609751,39.522772631161544,42.33987663318148,39.271672389448824
38.980922954323255,39.53882880310433,42.39555571791143,39.38350508947122
39.20983070467179,39.73327928156236,42.552333459111644,39.548154839926745
39.1838477104981,39.77495150599475,42.54276699857628,39.58300610398156
39.17112967223618,39.86312293559687,42.706156924697815,39.66370543254953
39.13568326995346,39.76114406183553,42.71187446892245,39.63766844642311
39.09978179781605,39.646696525767695,42.65035384637024,39.56356834982672
39.09013702257535,39.71836033876792,42.75231866009865,39.55021154536147
38.9814567248577,39.606857556843096,42.74675346584166,39.51819034504862
38.899644441653386,39.45317177063976,42.495078073478766,39.31203819591781
38.79934674553408,39.434854639352,42.42723683107172,39.25850123118398
38.77974532293365,39.45570251892281,42.32884641517571,39.216984527865066
38.81677094322843,39.467799045595065,42.30696183469315,39.25028599878485
38.85142723818802,39.48135239298877,42.31793244504714,39.27759084922391
38.94128451436972,39.51088400854846,42.27847280344748,39.360831825337144
38.9661563070735,39.55879577554053,42.33629217959716,39.411748917461885
38.94987400461314,39.55524964830384,42.377662961637625,39.34824088057381
39.13655316909399,39.66405802697975,42.55756329145115,39.491083647375405
39.05789808106614,39.58065240738694,42.57414048891743,39.43030879399018
39.012441524912504,39.61625400624797,42.510393279625085,39.34894478470808
39.078197570785704,39.64829544522288,42.513020638674305,39.389050306237394
39.176044546495476,39.630466022770854,42.610051933571775,39.418478710672325
39.25744025969281,39.60241964937554,42.6573803278612,39.41429754187559
39.09336310384036,39.521177775990544,42.50397559280424,39.34786778768789
39.25902679345665,39.56672654807419,42.59657806404157,39.428081161507144
39.24412417514611,39.69972064131388,42.64792031867266,39.53360640412126
39.30004508587866,39.75941547781735,42.726128317323095,39.5259126490851
39.19437414967834,39.64780727354132,42.719182065790974,39.410988086446935
39.28860365060418,39.61936001176332,42.73293051570604,39.42755605636671
39.361409926779196,39.62842391903426,42.726637662499684,39.45580035917734
39.41360244545387,39.66324845828321,42.6769738504733,39.56655386512984
39.30324233823748,39.562590192654994,42.60294330502551,39.490231806863854
39.45458466935526,39.73866454741308,42.80831555472333,39.64020879402427
39.40145980532497,39.681131481953955,42.72515093040328,39.55785447956318
39.45898075594486,39.772018349017415,42.8116358526218,39.654402481924315
39.518749413138494,39.841816636186024,42.87480553457157,39.655962432096146
39.400541082542354,39.805968331332046,42.803658370396604,39.68003293693342
39.48615378337019,39.82437166604553,42.99962577005138,39.757696528616094
39.38587176379777,39.74360114067629,42.945330078422195,39.64359374587162
39.54628475526474,39.90824096557357,43.127130307274385,39.79023443231967
39.469323134596635,39.95775042614513,42.94941750542872,39.8475444546639
39.468057706512944,40.04764204002479,42.948142594485454,39.89512338322096
39.46158549299056,40.089877958092636,42.958995067825,39.92994461728657
39.38509361544441,39.99722355156557,42.79142884351316,39.87861694938115
39.661584406487925,40.18716794445593,42.908619272150155,40.04175546806612
39.61709268336842,40.1141180353863,42.92609093258163,39.94724674560031
39.61305019359603,40.16970643021193,42.86314873995822,39.98085535351099
39.50541186124813,40.067735939778615,42.82250075133837,39.848436398360064
39.573870919263946,40.16262898703612,42.95258397393404,39.807926025735966
39.591483827337555,40.17203289741454,43.03632566809338,39.794133621526626
39.576668711815714,40.13516293592015,43.11035995614245,39.7937203509267
39.63933532146911,40.26331343615139,43.29299080012784,39.941348361610416
39.565068537369065,40.10531552759483,43.152025231467576,39.782213754331195
39.51822850797298,40.06845073814101,43.10782261676808,39.732325661368776
39.44273889387001,40.033939190938234,43.00537394273775,39.68342666761959
39.46546520284727,40.06287864586785,43.01583660949913,39.75541755798654
39.47525222443266,40.074257407257626,42.99991960504336,39.685542534975966
39.542727154577285,40.11249855190784,42.98026097278609,39.80798826621959
39.58345451541351,40.16158194867019,42.98656837160123,39.85018939382126
39.552109109648526,40.14042383009711,43.04157822145283,39.81883714145085
39.56656487043661,40.20938163019287,42.999087269424734,39.91728675555284
39.720908444428105,40.35811013892652,43.18751205383481,40.06589163712647
39.77448440906733,40.398632361728204,43.151761031556795,40.12763590847242
39.63070257887836,40.26976918659054,43.01958511150658,39.98453898937811
39.59196589337822,40.27645887864926,43.085960035414516,39.98908534983971
39.60376921248766,40.28914654791324,43.04036413868459,39.95184368497293
39.58772555845081,40.26323215252133,43.06199453389816,39.87699279731059
39.733286498699485,40.421242357069005,43.22412851556694,40.064293517579536
39.55095783357075,40.19278503725565,43.04738254938622,39.84619767717412
39.64286217228399,40.25917319002423,43.15497759217709,39.96057807730339
39.67090955796086,40.28025599309212,43.150479893994536,39.92885361307891
39.79481858690598,40.35123056162959,43.24376549224157,40.10830177838235
39.79433681976812,40.43110765805452,43.33972242385238,40.16713827229704
39.65656993161455,40.264330128943406,43.2167502425023,40.04675775805561
39.7192462209238,40.35289726863696,43.196741859487425,40.17174888288482
39.71432179719568,40.35794109890217,43.0867344978795,40.14557397933755
39.68855650285209,40.33048057665843,43.0890611091267,40.07401661192137
39.69736770742528,40.319099236521886,43.075155074507975,40.1376148591765
39.77196420389467,40.427522869998604,43.141306330362845,40.229520106046934
39.62043459258723,40.29043731578683,43.00750902557363,40.08156809544224
39.47339128591639,40.084393538431776,42.939091497039705,39.899078094980055
39.535718981665575,40.062954459246804,42.93218262199394,39.964170209188104
39.503813801028315,40.01699226527525,42.98196439031212,39.98675343240992
39.49643245144306,39.95295974101823,42.87210146263345,39.96974465411033
39.69912265661614,40.164663736398836,43.14122485824023,40.131770203958084
39.67621051302484,40.157864187099776,43.158102509745305,40.122926679656025
39.83825636235713,40.26507772261343,43.27462563279421,40.23763405746679
39.78409762675618,40.26957008768118,43.14616323736147,40.21153758287245
39.740688092962394,40.20694642241892,43.07054685259016,40.153383931396725
39.736285955419085,40.1665851084241,42.907825434543064,40.146379125903536
39.74965725306566,40.191593391404936,42.976042906347544,40.241408037654004
39.743024962817685,40.21410084608768,42.90543866148916,40.262934119264585
39.78505585581814,40.17035761633731,42.85789482585782,40.29697395929125
39.95221715561231,40.165655152433075,43.015105373789616,40.339610089973455
40.11332898192119,40.286756339460275,43.208594912704605,40.45931576798783
39.98099617528181,40.130414232125574,43.08406873442243,40.321717778835534
39.96722997755343,40.192372808913014,43.1133285632507,40.312545955175615
39.9081736820686,40.146802291327376,43.13299584425473,40.230957955117034
39.861689581073655,40.13112223004132,43.126696229311676,40.22286231219322
39.97185393595457,40.2210102664366,43.19302669793324,40.36224295109108
39.98433536669993,40.116575865769505,43.260724302798124,40.3330186254644
40.09423541767642,40.113251866839036,43.320318529012454,40.36271686972948
40.287812135308194,40.35426013047252,43.45795334786414,40.53611200709735
40.202030952294955,40.288500789178194,43.321824837418546,40.446834149893476
40.05016129212405,40.15998411480139,43.2833091932763,40.31981736088069
39.988145193429226,40.032319214673784,43.17797822817231,40.25083573160414
39.794997406874394,39.90408729320641,43.01251385567246,40.15275220422009
39.76249778825727,39.835345281415066,42.898262744763414,40.06314379288012
39.771914665925685,39.88947745554407,42.8714365770986,40.105162772356756
39.85505645128624,39.91019653433048,42.936626369706126,40.152313273685536
39.86188440906289,39.90617715555564,42.93663057233512,40.14274867910507
40.04002931166246,39.94522634063484,43.001967530360396,40.14614043717112
40.06035995288391,40.096370591947334,43.16343764744154,40.26119329408878
39.89999084297149,40.049733639564124,43.13276053919152,40.13140727766818
39.94232513269778,40.17976050448954,43.23981796610733,40.18393313010156
39.917759291180936,40.27545136993414,43.10816977240187,40.2405398170914
39.962316827639015,40.340239454376274,43.12168636754938,40.22215256817035
39.89308519065148,40.165215524197436,42.91918455513526,40.066937509717576
39.93477680891544,40.2396939565189,42.87293298499771,40.08724380452219
40.030965876070766,40.30139121736115,43.001973075780164,40.27485273705825
40.070869318981266,40.21958545438969,42.92344248573144,40.24103430295203
39.93211582214173,40.05796016090384,42.80209814560556,40.05859766648007
39.94723782757404,40.05516440421287,42.859555033315516,40.058404632620146
40.19418083863988,40.25398145988533,43.04459981990096,40.254230810593484
40.26709597621144,40.316916825249336,43.159140082051486,40.40380772953413
40.183386409107875,40.27489189077128,43.106226180657856,40.36109388773306
40.18004792078498,40.29306958707013,43.30393715023855,40.45865110967753
40.191710029341245,40.40809589557503,43.39787700760239,40.48111943376837
40.10887249198329,40.371619802111276,43.293089535723986,40.43734098648528
40.05565202134941,40.28012470727612,43.261447513303935,40.39527352907211
40.16908706335509,40.449779167700854,43.32096941846768,40.54407968751744
40.16851174630181,40.45846793794249,43.29320597271466,40.52333832948347
40.12666057167163,40.49828780064238,43.29888560432503,40.5140045270527
40.075661384621654,40.395459142648455,43.273330539986276,40.37093766199391
39.98842872699445,40.34024664818342,43.30633073794077,40.40084409415878
40.100585915330164,40.45188886874105,43.32936435115841,40.49575991362474
40.20819394977371,40.537700119196046,43.28076133584237,40.55451750990875
40.22237478367817,40.514930244605544,43.31968540062239,40.49806592676455
40.348470664075,40.49977068572117,43.34271678426621,40.54859273862912
40.43262384180813,40.482126991172485,43.264778647709704,40.65540033488339
40.47636173228552,40.504914200502505,43.27463424851491,40.6941937974888
40.359725696386064,40.37208940642882,43.10350436553354,40.53710771546941
40.26942001212343,40.312547320644335,42.91082055495674,40.47839702021641
40.21747801091109,40.19095941292072,42.81207210236634,40.418890829547315
40.15473022507877,40.148196708322985,42.755198464517406,40.41200197547442
40.1769239048414,40.24437709852584,42.82534550344164,40.48846840390354
40.23156504096859,40.288272823731845,42.95647786899103,40.51062147196045
40.25274180408364,40.32777897641726,42.95583015838587,40.51589286663452
40.1838011655454,40.29400124662221,42.851247127288495,40.46863707606482
40.05908788859046,40.212934480724634,42.71712262818269,40.38344023857553
40.16951248901364,40.29464129205159,42.827077311775554,40.409429558223835
40.18356137744138,40.346843727787835,42.88870284780991,40.372820098495204
40.30420517866208,40.47649269851491,43.02816584549962,40.52120474513982
40.38611795852536,40.52251026826303,43.091015841149854,40.54408427062584
40.437172910719696,40.641259149883986,43.106247829422564,40.619342744198015
40.46178905470632,40.620133265413166,43.2079563442098,40.6630752025663
40.47861025604721,40.6131198625779,43.286160877635496,40.64510104107431
40.58174944406554,40.68147477695488,43.429878316483276,40.686257669754966
40.715908102564256,40.76299389471837,43.567223813082016,40.868632116402516
40.648650788401575,40.60702798608149,43.4628348820912,40.7701024161148
40.606785663785054,40.541325263767284,43.41155147017603,40.61209241864395
40.42110709740655,40.45285931759075,43.35206326956956,40.47654998586158
40.576663318818234,40.4772400575846,43.34519022508331,40.49589518563968
40.42066362817176,40.26851599079098,43.19233776751638,40.38130589595755
40.45759735690732,40.28466442222946,43.2934374715997,40.4275087261616
40.372170873169715,40.29786477382976,43.24176057929813,40.466424418486845
40.325953770593955,40.21907851006983,43.08325110156851,40.368115335402805
40.36302506528749,40.27083742236851,43.073926159258335,40.37830392393284
40.33638938309956,40.348087176225405,43.17486713097899,40.46080701237452
40.512417269130424,40.516278718002276,43.37771389871605,40.65105977671323


==> results/maml_miniImageNet_ResNet10_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
28.773334503173828,29.013334274291992,29.600000381469727,28.65333366394043
29.229474920975537,29.3080708353143,29.171930112336817,29.334035271092468
29.425240717250922,29.199311956708286,29.443050996843745,29.40265711119254
29.553599564756684,29.482540268716377,29.37237631411496,29.622878901311633
30.09564614198731,29.976820706826295,30.033562514596284,30.13823986596081
30.604515955094655,30.570807701432212,30.569910036339063,30.561187877475387
30.79788622655117,30.66585407078108,30.82358370604115,30.775641735944006
31.062801807852413,30.82987382997504,30.882652498440432,30.927408162079555
31.43998273462212,31.23637222245052,31.380658356841643,31.42681426627377
31.86373932403106,31.55628016163224,31.88107829390865,31.907864994503665
31.994353539252653,31.698668628264926,32.17821517343015,32.03010571443539
32.15679700193966,31.952487858862412,32.289022156961096,32.34736537452245
32.48438609101912,32.33965068367367,32.49161692834338,32.73163946900662
32.86416124496259,32.684598644347204,32.737334188240396,33.037863082386835
33.06260246036567,32.83177440698735,32.89633830754839,33.17917075572704
33.39860411343196,33.22720424112969,33.19219383637076,33.61051611288423
33.71721181576265,33.615988850225214,33.33074824806579,33.986901586356986
34.01875018517006,33.92159279009036,33.69501445231333,34.35397362851013
34.04433091128027,34.02315288891694,33.88289273776022,34.41170888544753
34.20321439611375,34.19203674311504,34.14211935344068,34.55609159412168
34.33609987660688,34.36360614095096,34.31180793786558,34.74517153898858
34.717369680099665,34.808378735506,34.85106523664733,35.115082303971114
34.73228839088263,34.80307041135927,34.917149172126074,35.11269599641145
35.04246809415698,35.23596013036467,35.25505462591705,35.41486248639954
35.10396995664974,35.40158795591222,35.41431585357531,35.53966948079571
35.426405691010416,35.90459554933523,35.98865978710036,35.962345552203665
35.807244006489505,36.17520536483863,36.2687475398192,36.19426372583295
36.12023327546613,36.452180162539314,36.53725880100571,36.53394804075076
36.41404925715437,36.67198199616272,36.75652745916781,36.7703549955056
36.569918384486066,36.837117485764004,36.935111829070344,36.91547112135544
36.7407785222545,36.98712925185456,37.110976962468285,37.13773724401329
36.78695299502944,37.035407530962516,37.247224191248236,37.235314186400515
36.84195747700721,37.00286111295633,37.26161335867954,37.292207642014375
37.03102012891189,37.13697173148259,37.27584808350856,37.462386712649135
37.226135594599754,37.33489546203269,37.53747908452692,37.69394441277241
37.331222888218534,37.426128173967804,37.66527694433264,37.777089915687235
37.60362367783912,37.60582566332434,38.00292885800724,37.96043165449251
37.775735503366185,37.78857811701845,38.2022735228212,38.104347972262026
37.95307447274747,37.984945407310626,38.34980262815284,38.3147010681228
38.181138083297405,38.151580583889,38.52812478069428,38.489819457274194
38.23710211170992,38.229458720726214,38.61648793206988,38.63611711429408
38.4276734115076,38.38571710484727,38.79969926530827,38.80519644045224
38.299525224595975,38.31976813559511,38.782207563347384,38.65640714011191
38.35410198851421,38.440966719842876,38.84863121023112,38.63859362957885
38.319724985123955,38.443559394154825,38.765711221425036,38.61452434335559
38.22299269936737,38.358535809144016,38.78663800931191,38.532426943925955
38.28781859597957,38.31168434828223,38.8161832661255,38.556689225703
38.45073993380605,38.452076067175845,38.946057947753054,38.64826971853041
38.56364586085732,38.564847611357806,39.129838004517524,38.76678821154282
38.667818385427836,38.64745550864857,39.162355271585554,38.764765561564204
38.658325890944035,38.57303132904139,39.155421000319,38.7602682672385
38.65782476700764,38.554316987929944,39.23086040665835,38.77095291430987
38.73499886725958,38.6793549933992,39.34286199172673,38.84480189010489
38.78299458585665,38.68878483035108,39.32718963778277,38.86438802103187
38.93582696762091,38.86711577096574,39.55783930149195,38.95154782701014
39.04253654063753,38.97001938290246,39.648971693883155,39.07138802596653
39.155895541881506,39.075945410805545,39.773715365480406,39.21660723954755
39.241829872384024,39.101741687216425,39.72957949978224,39.241668833050056
39.018534272403194,38.856411229669135,39.53089142914143,39.00102146968093
38.9899628608066,38.85209589386946,39.38821254730118,38.93413271057025
38.97761347206223,38.74805157451045,39.2932379333882,38.87261992379538
39.156112157299525,38.97624542594594,39.42544003614321,39.018904447647145
39.23126597481201,39.02134659278143,39.50700304959594,39.12248302118509
39.18675358341147,39.036563095476374,39.604417552356786,39.175630938571075
39.15070675374501,39.04625057682867,39.62266184345319,39.10999824655054
39.21569806910449,39.12436689918484,39.66843956015943,39.152372171674465
39.31287862891782,39.23068843269776,39.79503785099714,39.31327346350732
39.49239628912613,39.38373819530865,39.948986741325385,39.47807350733863
39.48315037580941,39.317318256379,39.97143730014594,39.4836032889017
39.4868376944003,39.29757433427731,40.03566728084843,39.48057454309873
39.6235642798889,39.36785653444928,40.280238425760864,39.61926216775247
39.71325341749551,39.41776308013009,40.31489887663184,39.62667297938937
39.776623846171844,39.46667569442105,40.33541840757239,39.69203579701018
39.768291303272214,39.46400727213566,40.26051238379264,39.65081553112665
39.77279738201236,39.4909498721385,40.36783444098521,39.72309401795132
39.88088688844971,39.59789063241865,40.52977168361592,39.79214099736699
39.868794789338466,39.62210884240722,40.5794762661125,39.78492485709067
39.95393839754565,39.629233146957276,40.68955836153835,39.87712412489213
39.87985988826235,39.598302293296406,40.71527543994396,39.83073384046934
39.985230355254856,39.687825194825656,40.76775953023166,39.94635247945248
39.84934730371625,39.62303002641298,40.74831312754313,39.863700873154144
39.91242368983964,39.64339740663624,40.92551321866332,39.936010192727906
40.01719791647513,39.69639932891359,41.014309581078244,40.00508687742488
39.912796686449724,39.60674646878692,40.90486313315827,39.91123130126041
39.94685481608316,39.571400666593064,40.89970940692877,39.94944659726911
39.942835448001055,39.55159159770542,40.884403284557536,39.95983647211927
39.92054969650659,39.61643929053234,40.89329741211098,39.94651821177117
40.05384066689403,39.73480641715282,41.07998544180566,40.061210596766365
40.06045705341397,39.76532845042088,41.04931775218329,40.009752082198744
39.986405676517485,39.675455629222796,41.08038840488005,39.97410771581447
39.90909312133514,39.63590761430332,41.04168017778287,39.86868991519364
39.787509574264675,39.540310984729416,40.969507676180086,39.72447865128921
39.89943141242593,39.543613443676314,40.94188864199825,39.73469813224611
39.826817863396755,39.467915002915504,40.835694577035035,39.63855696420733
39.712130948732195,39.46912351120866,40.796123583491216,39.5760316919715
39.658249275431196,39.44087685615643,40.75384281118669,39.59576277188015
39.703092638267606,39.47545711749779,40.722457630677376,39.629521159750745
39.87812259483197,39.58391509961505,40.896884304912355,39.68790427125422
39.87697717166147,39.59352390375254,40.92586356927606,39.72711518445283
39.9906157095882,39.686174020070354,41.090614962399364,39.80640581785405
39.919552699249124,39.63755553211972,41.05621923937975,39.69242930525383
39.86092975571371,39.612466355014355,41.042597220731935,39.584517518611335
39.82950307225407,39.64855394489763,41.08233851232032,39.64740029735406
39.93455470256799,39.8290351764773,41.15010605569183,39.79599636854509
39.791763801826406,39.71146337193402,41.11642846378531,39.74972959367784
39.916589275209965,39.82698553554746,41.2581208999819,39.90275905384524
40.04493205447971,39.83895380579335,41.37897706289807,40.045818553568665
40.13244004794588,39.86705863974786,41.44241331862078,40.069237225375886
40.181863254007844,39.89501981155244,41.41950506401119,40.06498031389125
40.2223439142319,39.90151779902484,41.449554957984084,40.02781520551358
40.33744377992417,39.99270032102144,41.563267020721746,40.09303425909681
40.28369892245874,39.8840960544003,41.56427370022484,40.04239706403867
40.33532930250408,39.86901970593618,41.551846490440035,40.098157962989205
40.36579649634925,39.88745117558654,41.629995903909304,40.033675255702775
40.49188423852799,40.03204043639783,41.84566417996737,40.200975530432935
40.53069611251413,40.052836662961276,41.862431081189655,40.19287821219381
40.54562659791776,40.064886652948175,41.990855289997356,40.274923991106355
40.620397732311574,40.0343980797269,42.07843698027879,40.32876534851644
40.557024494999666,40.02029156464517,41.958592959055956,40.303888907512324
40.545322251850905,39.960928842460376,41.98140057640138,40.31483344138591
40.529456896449545,39.971502553886346,41.92992708669203,40.2540168058706
40.55917806311038,40.04501937617085,41.93426791598842,40.29128192502802
40.69926049501751,40.14185090320117,41.9941745478877,40.435487430766976
40.529334085491264,40.038332250049365,41.84542358702107,40.307938402192306
40.49240059125718,40.0731660073603,41.788881379901575,40.27581126401751
40.33649369962986,40.093849701520085,41.63665962191083,40.20156329266553
40.25217777182539,39.94046463178806,41.54232678123097,40.06007343187418
40.258959973553104,39.86241804485911,41.46409420798103,39.963399374101456
40.379730844820635,39.94817646973382,41.495018276188674,40.041726130143026
40.39375782190888,40.02269217387469,41.45751629953224,40.06022046910511
40.41571552754547,40.08042324387208,41.41443148077648,40.08753203751785
40.348810509230226,40.02171443832812,41.36765496178996,40.060112350628486
40.32992942755024,39.93687614629295,41.272222776559495,39.98476778650857
40.34493645010526,39.885855119948545,41.27966732874401,39.950290921352845
40.24377632548257,39.723936141533464,41.16103393679327,39.8485951966614
40.24873219199358,39.83287613443838,41.10226388197022,39.837069028862814
40.21719239086714,39.82558873069298,41.10403776938672,39.938695432660275
40.07013967596406,39.72702982511171,41.018967355756075,39.85815936171156
39.975125560108765,39.69032688762502,40.88373735501324,39.79767680369752
39.985613191320816,39.762627616530075,41.000696993677444,39.927242593995224
39.931052097050696,39.71969842735491,41.16462729119781,39.87718494288485
39.92061366259058,39.78239542889831,41.35749804321204,40.00146638130718
40.01255233790372,39.856155952895556,41.37374828931812,40.111986431302114
40.25396379227399,40.10254039055347,41.58437346886393,40.31145449604612
40.237900829122566,40.004286221908636,41.575269692254736,40.20430918944902
40.15677735526093,40.01719111376284,41.671076025489405,40.271878391413566
40.3464329835954,40.17813873487978,42.007968577754816,40.43135745233634
40.37178991840307,40.26432496751016,42.04050531312459,40.48822171671288
40.28527772248614,40.21789238740273,42.0751217029709,40.49006635440419
40.33808349933631,40.216103224711475,42.159609742603756,40.57972626566128
40.433608657265346,40.33849316145968,42.28764902825874,40.69775386725947
40.42224775976152,40.401977378964304,42.36555108048194,40.81997869245033
40.55735644758577,40.43777985826379,42.49432954241396,40.849981100857555
40.64028772616918,40.55000201984569,42.69689665214239,40.911649713839836
40.61892557780205,40.47633535377654,42.713873858417664,40.88715153429883
40.65303293095041,40.49136852176306,42.6838198596717,40.89576990810726
40.81706314468896,40.61023170788687,42.86343783968861,41.047526316514976
40.6446902398624,40.45987518473222,42.82776086269943,40.913440562338145
40.67088779746573,40.38322092940559,42.73298487821461,40.85142999890938
40.82913242981336,40.38489898913301,42.887686657176644,40.93162055997493
40.848886042539,40.47440935346431,42.93758490949607,40.971792093349606
40.80399758913751,40.40163501076325,42.90649311961489,40.99194610622939
40.79159786030988,40.417471647567076,42.857177195219634,40.97408503685507
40.77110468435489,40.42772452890782,42.90345944662948,40.955343219594354
40.904660876177786,40.39828558653984,42.93444681582819,41.02780893019492
40.97019492755146,40.487790526250016,43.05433564863904,41.042361640449855
41.141175469217316,40.692344760765614,43.274235493336384,41.248792137611744
41.26439122255675,40.83511018081088,43.397478755617016,41.45324642414518
41.34861875835276,40.94093250819252,43.628397769701444,41.55592173785296
41.41242364688504,41.01217281568781,43.80822462170069,41.63499638972451
41.327181418248834,40.95362215921859,43.72073559327876,41.54216363473754
41.32913010079104,40.91959340841417,43.72999557594583,41.598613928518915
41.34955037343039,41.01830064897052,43.75432954525781,41.69875276576381
41.46259529154536,41.128470478464926,43.84023005724618,41.78621086416585
41.38300255543187,41.119623522084225,43.82554031858911,41.86225667913136
41.74870239467591,41.516994593190226,44.261653130187085,42.2520312282887
41.79116537698188,41.66662837175665,44.28348777156582,42.449495038184025
41.83338215257442,41.7079657179826,44.29647238378449,42.4298789387661
41.86204383069026,41.79316928406281,44.35349201589088,42.54022432807167
41.97983953985754,41.86718563855675,44.446143074238854,42.631535376629344
41.99918918887811,41.92980064741579,44.61086218747505,42.68438182398362
41.79127046737725,41.86748731516939,44.54710949503921,42.62927715267878
41.82014360386714,41.86873869046927,44.55639848453943,42.6450161244892
41.85012913678307,41.89919804297386,44.47675884940532,42.61784780966634
41.929116162340264,41.96127828466556,44.55974969753725,42.65472979213175
42.05353814939522,41.96915054777602,44.52777489553159,42.683923484761536
42.21085103716284,42.06690216502266,44.64566429168162,42.82219770161058
42.20043258991467,42.05887871180602,44.59843146530074,42.74797811436959
42.33905594195263,42.15032436744233,44.63592184546628,42.84518042522147
42.31048367594662,42.07662531983121,44.73499636339062,42.82599593978941
42.05543552151055,41.883629535543506,44.63216361224028,42.6273963607076
41.912558671395836,41.78593316202923,44.518280823217296,42.58599003755726
42.01596947616172,41.959339891858455,44.634452771584506,42.74472463694095
41.803705871769615,41.850072772644744,44.47367434907102,42.51558565377763
41.79133531509545,41.809065739471905,44.40097350953604,42.436027210375116
41.75086869943595,41.805492615838254,44.186209562892515,42.301757908993025
41.807781799029854,41.82627659096888,44.2302553089164,42.32224892719559
41.77367033662646,41.83564913024441,44.2378965108195,42.22602409542737
41.861636860161674,41.82141748442073,44.328773607855666,42.264755151491165
41.787473448751385,41.788609308343204,44.271896460653025,42.206279666818375
41.695392973934965,41.75774833171292,44.140706722951684,42.15098525723033
41.74718698955935,41.77130684205524,44.209302829260174,42.253220334470996
41.83646822961418,41.83150945561017,44.25503934018092,42.394565094919834
41.875488337823164,41.95769192990736,44.35220233736015,42.48710855495311
41.97593961089422,42.063256355124665,44.516982103692776,42.68239794367978
42.086345832951665,42.168930994310024,44.79595062621618,42.872824760100976
42.13904471525045,42.24803780335298,44.889688922390846,42.95487555133048
42.06514039629085,42.168567503828505,44.852720075916906,42.94205477475799
41.99062632612382,42.04904428002431,44.66344797672075,42.83718264075939
41.88889722009774,42.01747321077876,44.54243665985386,42.74813104841447
41.87067438345991,41.9943925767075,44.51619325326208,42.66665137861358
41.823607097692424,42.03228661677379,44.429907485047586,42.599986240738936
41.82924649473572,42.07039134438547,44.44691696542771,42.66798787607665
42.02632176900001,42.238018805432965,44.62755867345511,42.82918934789441
42.02368959209963,42.16088364240776,44.53413607330795,42.77693714588546
41.91465406793401,42.08612866743944,44.45672267959008,42.72457683583109
41.9898554549727,42.14684906791455,44.46838378565588,42.78545273990163


==> results/maml_omniglot_CNN_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
59.08000183105469,58.60000228881836,59.30666809082031,57.866668701171875
59.17629750569661,59.02963044908312,59.69925977918837,57.77777989705403
59.21333394285107,58.97923666531921,60.41267921572825,58.92349868524269
61.56654184232881,60.512919397535036,62.90160871056036,61.25293783379117
62.85763173237237,61.050484930998024,64.5769206726568,63.041887260629466
64.05633908094025,62.24390307547306,66.24565106935457,64.35328613037723
65.44917014818286,63.73436024315617,67.99886351191645,65.70133538421548
66.30250133494468,64.91968745109324,68.93157403482763,66.88498611457001
67.26444430259839,66.24418861163348,69.9884427539494,67.75241280983005
68.38821965791665,67.50992498448767,71.48774111546324,68.91622806589385
69.45267888694762,68.51858365714428,72.27370656637937,69.8097340306645
70.17440615023831,69.50677550149004,73.09972902306387,70.77548752804303
71.18720388117255,70.10779627951162,74.19041186648853,71.47765996281
71.79795765287408,70.73795211987742,74.63871252981491,72.08343771598499
72.6247911124188,71.42244534327159,75.21110913377217,73.01969136434566
73.21511542395513,72.16965579860208,75.91400564197427,73.53698003815937
74.03045302527896,73.26983221054554,76.47449204936296,74.4446909155971
74.44788252784292,73.78514950997882,76.69557677509007,74.88366019483146
74.95765239722907,74.64044572547878,77.1875514614827,75.32123444855793
75.32232675411163,75.35256751809091,77.7107401776269,76.09254798411018
75.37568755417547,75.88698312846955,78.01674781635273,76.31879174362977
75.95012248732459,76.19183622678531,78.27664960798003,76.82946802467445
76.52616466349227,76.66023477291401,78.48119348213947,77.15348758189181
76.6588921980536,76.8651555905673,78.61224081453473,77.38789697152316
77.55182045902414,77.33657205949628,79.13175562827858,77.87482345426068
77.8503588271783,77.63816996479119,79.49583837128786,78.26637571463067
78.1583648434416,77.76417467794535,79.68512824980301,78.54444000416059
78.63695139704933,78.25762808235916,80.07686111485937,79.04451948081984
78.56010901890072,78.27813431982315,79.86916860192328,79.22255795596921
79.25428103110488,78.62026528302734,80.47208161791227,79.37022898955502
79.41958890408266,78.7923833552911,80.52705384262954,79.7418851243568
79.51975011294051,78.61776797346344,80.74715101017412,79.89763234964238
79.55182047839658,78.51014653178913,80.50690172298071,80.14492888227853
79.58814228052772,78.75757587793294,80.68828027939126,80.42008348027153
79.48113783769699,79.15022022195527,81.00408576449568,80.46675282981231
79.63562721390855,79.25621063445473,81.54210989742172,80.66413404232482
79.84722400215708,79.45568710369805,81.95646181064504,80.92604228234912
79.77376461619481,79.62058368649818,81.99984581742015,81.0235216130481
79.99504943676567,79.92318501311243,82.12256336468683,81.03748721341091
80.09471917962972,80.26392747041176,82.36208338391316,81.1313358635181
80.63583349519912,80.59251084064643,82.43900899370978,81.39843052824955
80.65800187295427,80.03396176676848,82.4285402887639,80.98537645913854
80.78774455670855,80.24851732829794,82.68951686227354,81.28698807576973
80.78486315206246,80.12147387688726,82.77028487943545,81.36559480140816
80.7185553581476,80.20384925440494,82.79756240464043,81.24713834519441
81.08952396093414,80.42975445046415,83.37940412127698,81.5737230325335
81.35962718640758,80.61847617956376,83.55419589411444,81.06163138732329
81.03169468012743,80.87078754694501,83.3793537927449,81.11330620121032
81.35602864467104,80.9952986407441,83.64482169364138,81.3653168153863
81.1674877662954,80.92957232510388,83.44118800568488,80.76424499559566
81.32065883205792,80.9249917311218,83.33961703045692,81.07273374731103
81.51786309550167,81.25999613978098,83.69836407659223,81.67152559732708
81.63562464993313,81.3599980698358,83.55869115614011,81.83322233084859
81.82583481629139,81.46666576646042,83.7882881904777,81.57324290977888
82.03933553854613,81.53066628650974,84.2279662878702,81.7599288190808
82.21013575688809,81.82186840827505,84.52370806013734,81.9812776236632
82.72011055919039,82.1428289392579,85.07763448793366,82.36368993056173
82.69342236782178,82.33559692598222,85.32344179710256,82.53628622004008
82.6534041994338,81.91914355210164,85.31475409242644,82.4743627197149
82.81605704387039,81.95664821214531,85.43847124918167,82.60615663751113
82.86084587311272,82.11465195434624,85.40411039227764,82.21825918503396
82.8540102489147,82.17972211557887,85.39795505583184,82.35594140640534
82.6218753143532,81.96511083705927,85.38236488692502,82.31941953933891
82.75083437784164,81.99075628828439,85.17789281878846,82.2288693148662
82.72066718194853,81.72327201056324,85.21164807325111,82.38576276700798
82.96853366202988,81.92795088159512,85.31598537063397,82.55394414347533
83.17482699592404,82.13969506287884,85.6874557742916,82.54715616709089
83.16386214323646,82.17842323555345,86.00596537271203,82.40039121673874
83.33642422273938,82.31873959386667,86.32744021097285,82.53898060443623
83.38380613403511,82.55365809558522,86.80061893365179,82.89251877023949
83.6270446340723,82.68292740901258,87.24316183115451,83.24201494012908
83.90963592012363,82.83967537877614,87.51986305119254,83.60427940968776
83.99170868197835,82.59974016073609,87.5385582892088,83.85942452580863
84.09736780719628,82.79445888975975,87.60151405504382,83.75953973598499
84.77922790068689,82.89956705644006,88.03054537361369,84.12763150345967
85.30871559534258,82.81032136591173,88.22977016978939,84.31543834075177
85.6896391153958,82.957590899081,88.52781730578471,84.43368460002179
85.9063789618744,83.11540591453956,88.65692120659037,84.60828191335317
86.0797708369032,82.57232502481317,88.5362037716882,84.46262650402815
86.67448409946383,82.94319327835633,88.93296326850133,84.84743427886914
86.63825366089488,82.90655504941327,88.88503730113536,85.02194766970264
86.63326985981188,82.99991139898471,88.95336309363402,85.1642256178397
86.57061582624758,82.6959297878246,88.925357710982,85.12871478350131
86.70982670741569,82.8954111290666,89.1562859263162,85.32963961389967
86.97586155057826,83.47899522743278,89.41036291000444,85.63437819679031
87.04468917974624,83.80719673278276,89.3549575030399,85.69683666416684
87.54775238325868,84.2217583643248,89.84396600424385,86.02946945463631
87.66220245626262,83.68940772747946,90.00050636098803,85.71157605104798
87.65509613247372,83.46352721904557,89.98440563806864,85.83059506963626
88.07607733402372,84.07482263088836,90.18219095370122,86.4164764840666
88.18086156220224,84.36385895964155,90.31375294626612,86.52251529385954
88.427356791565,84.77908765649866,90.59500351702236,86.7460121132887
88.54721990602468,84.8526036213641,90.86267059952242,86.99680969087457
88.56844303909403,84.54608283581793,90.76747046391895,86.94944817990894
88.56675546887183,84.12486675667374,90.75264305813766,86.87955823870792
88.61873793225222,84.1345598482149,90.76211444651484,86.69298069731886
88.83632487957975,84.39831560328624,90.9803589767323,86.82371896952819
88.70906081915064,84.54265303199134,90.84028785272798,86.91497493151097
88.82324841120895,84.82345653210987,90.90956335104768,87.18531399068776
89.06126596534376,85.04009914907186,91.0423183444394,87.35625137569049
88.99834596318273,85.12274704388034,90.90052124046981,87.35433551217317
89.08667725883895,85.2128643831629,91.12041790793187,87.40346810456916
89.2400083109934,85.45829199483717,91.45900156270892,87.57610852908348
89.38667370202961,85.71063384003142,91.59920137224914,87.69022031937006
89.36800595380996,85.58717467455597,91.58336134193888,87.44284398008891
89.39040543443586,85.55507299159618,91.54669029425226,87.39694181004523
89.32832471375698,85.65739152316414,91.50935327299787,87.41355411942362
89.4466609306776,85.7952476301571,91.532816175528,87.44284433313756
89.5119964081181,85.97753263782208,91.66358600927364,87.60227656514722
89.73493129397983,86.14735966739029,91.77086911259704,87.91115474821828
89.74527840920747,86.04588761184014,91.75802921341725,87.85159072972591
89.70555652863496,86.19137775304837,91.64909091223618,87.798606568155
89.62844516187194,86.19843606474346,91.51127346220927,87.79888586487557
89.96942330479358,86.30808204271374,91.69968588402692,87.9351093632884
90.0262054529173,86.44913287050012,91.8930824474573,88.11075533731167
90.17829773635816,86.3886397924935,91.9837997592359,88.08593855939999
90.12663934875427,86.43357876514736,92.00837403590445,88.23941735142695
90.27731245556647,86.6615297601656,92.22536622091187,88.27953436942298
90.06718382675726,86.65722368606215,91.87096009098626,88.06896135784245
90.38974712244172,87.00044630724895,92.06476825589492,88.3378366277785
90.17579763691782,86.80569151845505,91.94514895530165,88.16360273728107
90.1806390250616,86.92455351993999,91.95878579021789,88.22954857166089
90.31251201350646,87.08897600687017,92.08436200619789,88.21563958975057
90.57267654195776,87.28184822492992,92.41149076462659,88.2765125262927
90.77547521794136,87.50014593834253,92.63852580261941,88.4132098379288
90.78838096781013,87.68278429217803,92.77215426025967,88.5305678703431
90.90003918586925,87.81289460903545,92.8843899731492,88.58178767029794
90.49069785260149,87.43164961056804,92.54484504736688,88.30543105176558
90.69922484702265,87.67865403904045,92.58521014433882,88.4790112842836
90.90071441130958,87.8709231091621,92.81750222191643,88.64454325594255
90.93923913158673,87.73940511330622,92.7500018385683,88.7103016579767
91.1380581753866,87.82885776984422,92.93333521108904,88.7949091120259
91.37444647927417,88.0977526587465,93.14400184807049,89.1452610908903
91.10489165607555,87.79020316459481,93.01386877581965,88.77487586489968
91.11058111050497,87.87482915765243,93.12309544790182,88.83323382180257
90.96846519357975,87.71586369233287,93.09314280119254,88.57592085871157
91.23877209382866,88.0286922356046,93.22384834739934,88.9700704882388
91.50301871266059,88.42562102481182,93.44307953241166,89.16272326070823
91.7010813519644,88.57516326272055,93.68513012983557,89.38617836442596
91.62753225686448,88.59079772443425,93.53477188951298,89.3702769200564
91.60602665998377,88.50997185874662,93.46248487000882,89.410888284092
91.79148789292843,88.90397815838402,93.6873212700305,89.63004424543766
91.80919129090523,88.77918228256658,93.66185744327048,89.48270208336184
91.92202039112262,88.75401294031107,93.79348680910856,89.53549485760743
91.902949870027,88.46721029121369,93.74945711086106,89.35373005356641
91.71969418557238,88.2271022783811,93.73289942892322,89.38698489734531
92.10108951593837,88.43234863178691,94.04765316130263,89.48825460488797
92.02487185689131,88.36987945474594,93.95279019261632,89.39593815656661
91.8598984010404,88.31190393000769,93.88223276444461,89.37008457066344
91.8745855909495,88.36685712838114,93.855120318001,89.23473495389403
92.02766835068928,88.48548551959944,94.01476275830706,89.2437877189746
92.1714678714694,88.44438817153893,94.02247701572769,89.41636348816797
92.02250754912865,88.37417813977021,93.93264927615637,89.27442532422579
91.9566733366662,88.22734238974586,93.87412021438212,89.37687363340407
91.97333885243843,88.45120832341777,93.83262991174006,89.33883258592248
91.98933850138434,88.56630113139047,93.82343821894283,89.50306680115986
92.15413864778716,88.48770734798347,93.85608425435348,89.74112073829117
92.293977422136,88.59816606149225,93.94620102164686,90.13423112432436
92.25118230391975,88.41986585700631,93.94629431341124,90.22738612016262
92.41427897301863,88.751893051816,94.13036858061182,90.5819088961301
92.39542311737975,88.96951523490984,94.18962903196993,90.65752693379862
92.19900603540772,88.63694641644351,94.00237095018532,90.5366889664725
92.26053844649024,88.68555810971732,94.00456338612483,90.746685157553
92.15776394811017,88.66044752537152,93.93698444913424,90.80268259869867
92.13421134159361,88.65635789822691,93.94158829172927,90.85281349839254
92.22736876809913,88.99175349387451,94.01727148787562,91.00225049353826
92.63256182356135,89.46807015349806,94.42715123571067,91.36713395195952
92.4607171224233,89.1077904733844,94.25905436259198,91.2323744589309
92.41124032391522,89.14489937089503,94.29524336800328,91.20990011646114
92.51565912924937,89.265252687634,94.34819512164873,91.40792100869626
92.6471937462706,89.34553650069314,94.53988971548306,91.51833662385155
92.53375536322743,89.20976355114045,94.43991287101927,91.26267039771406
92.68567128276945,89.35714494735768,94.55193121234278,91.37280416485095
92.86053806381322,89.45904969812052,94.67621232827267,91.5009105682089
92.93376431335528,89.4925739259769,94.67430360285252,91.46739562986009
92.88834598437565,89.45272613296903,94.72877637837577,91.49125048826308
93.15067770302787,89.61018200500804,95.01768846109907,91.81433370359875
93.03254320001996,89.61614548193613,94.78481818831285,91.65680143553526
93.0527023456605,89.60225018681844,94.73718774156826,91.60810868993212
92.9568286245753,89.45780112601726,94.7470844828054,91.57182020389884
93.08812983081259,89.65424138909506,94.97900089923262,91.86545634622455
93.27850404775555,89.6460600424284,95.08186801674938,91.87369900031949
93.0761372836146,89.34084858325913,94.91882784845811,91.6269590781853
93.22357614769247,89.33667880557216,94.97506258394228,91.77623462094668
93.16286207782196,89.43201089113742,94.8413836853179,91.76232070456986
93.10629063882007,89.52960987257792,95.03577418458245,91.70585723504261
93.24769883185685,89.69835525646079,95.10595333204097,91.77002026069034
93.42482685113002,89.9426853648366,95.15942941367966,92.00268307866948
93.28119448871652,89.93014926843179,94.95154346990859,91.96214707328716
93.37695601821932,89.95478683417903,95.05456912651282,92.07905145989926
93.46423113537625,90.09716381792917,95.19832235443292,92.26857564057568
93.51805238876976,90.00306522182382,95.12132511987447,92.15886075660117
93.49710945251972,89.82111977999813,94.95572647773552,92.08708921563252
93.6456886606486,90.1262302356196,95.12991412896578,92.3256711283654
93.67921877519858,90.43965148585897,95.33859866157107,92.48987039878608
93.65004158510028,90.35438842501532,95.25221224224515,92.51723048650935
93.70136719142008,90.10484405300055,95.27910377817113,92.5204509541489
93.71042694405403,90.05720898263482,95.1699498926541,92.43769407630741
93.65634204352449,90.04843442243599,95.11196028033423,92.29682274151469
93.92774087114773,90.2974145301363,95.34556889565411,92.50145813217661
93.80352692543383,89.83793162410905,95.23378940607408,92.42783429138584
93.82682270001504,89.91834639792006,95.23769924946865,92.49160062402665
93.47479128989485,89.68134459880481,94.99816049820774,92.27061356806898
93.45983333709168,89.5504101517001,94.96652858167167,92.17382422847864
93.49320083715382,89.65099554079369,94.91455678867719,92.26972649704074
93.56789440995745,89.69946311964668,95.00897941531676,92.3331151820076
93.53431583314175,89.8955705567525,94.98051666213622,92.50115858847718
93.81145230030248,90.18579085702311,95.17108111535352,92.80092687078175
93.84382889346465,90.23930041022787,95.13419857148205,92.87540793949651
93.93106287063111,90.34610799175653,95.33935897925596,93.0389936489605
93.97685102892677,90.48755381283883,95.30615454180322,93.19919571262544
94.13614848671565,90.69670961521247,95.52492332826681,93.40202319607693
94.27425234650144,90.78670118826373,95.61193939503534,93.4096190451428
94.0940692355996,90.54402769865787,95.53488476798141,93.31436210623144
94.22458857939766,90.80588866283256,95.67590830266639,93.4781574706297
94.24900527513924,90.71937828866449,95.68472627592219,93.37719302972643
94.22320476942781,90.73017029450581,95.76378077659713,93.4964214770038
94.26389706749538,90.96813739527262,95.74969130828943,93.51180392964993
94.173785500676,90.91050997725326,95.71175347387765,93.46010995280199
94.23769478237675,91.02974159996667,95.85740265703181,93.65875568685098
94.2354896882061,91.03712640985616,95.83792194252,93.56700546500814
94.25772616218599,90.82703541743571,95.79567111114491,93.51227136419402
94.15551412066677,90.76829489888998,95.6498709343261,93.36181751860133
94.23374509780295,90.71330230094793,95.6692308539062,93.43878720579904
94.24833030675799,90.682642878356,95.53538559865231,93.48169687889705
94.44133087138297,90.67944865327075,95.70030951651951,93.60402510565672
94.37439801009467,90.54089321216739,95.81891399505156,93.61655443511133
94.387518896357,90.52338229434329,95.76979885961548,93.57591108959298
94.49134904042545,90.69870614065043,95.84783920976271,93.83406261190876
94.47307953751616,90.93229865275472,95.87293781068128,93.81391756999577
94.5384642403645,91.0285064637077,95.87435061475597,93.8004672469146
94.55077261299473,91.12947173590757,95.91548024766416,93.85370692741449
94.61128459430205,91.26624523540575,95.93238511365868,93.91229903802535
94.71569546108618,91.16232937924258,95.9805754493254,93.9298392304203
94.73522268966974,91.03119712155814,96.04046103084706,93.94653862066437
94.6815115867944,90.95029186472699,95.95770238180656,93.88256506401197
94.67587638369335,90.90690097225036,95.95016245476167,93.97271922650256
94.77536754982579,91.0908543349292,96.01879634564528,94.10884249545987
94.97762741388408,91.23535131462306,96.17503707651623,94.1804074314265
95.13143512202524,91.36428202826096,96.2520300884591,94.25899269318809
95.01714913521786,91.19542647710097,96.13762504732979,94.17786065845674
94.98705304840868,91.27367516605578,96.21410028200447,94.09962190078883
95.00564280493789,91.2616067588212,96.15261353859186,94.03169794787718
95.06318123613782,91.259952216139,96.24209144122507,94.1613584193369
95.23187891225011,91.4772961845323,96.36434057241367,94.35842023156329
95.21217091544463,91.38983713073132,96.352806076095,94.37206943720376
95.07107035051978,91.37053669677256,96.27691130374711,94.31365591597395
94.91819050893146,91.1017638300743,96.14686260012661,94.09359135875573
94.80921976554362,91.03074425497742,96.09882339308957,94.03753940780538
94.79670900335287,90.82992987663819,96.07105944689354,94.05936502233807
94.80270075981122,90.7972782518965,95.9635150379836,94.09282588017516
94.98349361566149,91.05382296772815,96.0028121524572,94.23959426126905
95.15212844965811,91.05905874039347,96.13558346220015,94.4316763245426
95.26037005708977,91.24458128186556,96.25246640354919,94.56134142584503
95.42429641188276,91.32366490342214,96.39663956571046,94.71040736919166
95.23543780089294,91.08293247205413,96.1253127512012,94.42165994076349
95.32968324852686,91.21034622178394,96.26825038406643,94.53732795261081
95.27707972870431,91.14161071766154,96.30260018518284,94.4458627282996
95.2616646984908,91.27595642080892,96.30341376631034,94.31135784621391
95.11066537695672,91.19409887688153,96.29606444810688,94.29975308605317
95.35519947685836,91.35261339105601,96.46085149745035,94.53846885067848
95.26282626849842,91.28209071284482,96.43001481612436,94.51077538571857
95.27692819009171,91.29767269234618,96.35467866198152,94.58462128513737
95.14420948322572,91.2434726265332,96.27307642567898,94.43303058523881
95.21136825796731,91.13344539858986,96.38112837687132,94.49575765910903
95.17176184270198,90.90409060842268,96.33690282356737,94.42060667660364
95.07074382474754,90.98460671525378,96.25352280817032,94.3098190815173
95.10459615843085,91.12368543323818,96.29881830757142,94.42918918855369
95.26501085008454,91.1869488348718,96.33238899664309,94.55401877027656
95.3000091683489,91.2855591289326,96.33524499858402,94.5792150772564
95.4026736554799,91.24711490568515,96.51086354037113,94.71670610721529
95.39413904645424,91.26702633616922,96.46735721413286,94.71203218313552
95.48064479429232,91.3789546260643,96.57921963361099,94.84162586857875
95.50184981980887,91.42049768522645,96.59404221079505,94.8253011221091
95.54548009998773,91.25906507933351,96.70990112703448,94.838907584699
95.40438487344723,91.03125261278322,96.54925421461589,94.55379360926312
95.45950795979294,91.05966853309768,96.64206999766928,94.56303458223474
95.51693955875234,91.29306868878284,96.63098937215888,94.72509502418623
95.51488526516594,91.18912261460049,96.57945824577399,94.70807589727869
95.31857477707418,90.97263140466869,96.41823364984187,94.53179427495186
95.31885976062419,91.07943874189903,96.42258679780319,94.50543572513729
95.31108756435874,91.03955197008173,96.3140698044535,94.51368238137937
95.29420391379169,91.00230807997164,96.39792271367999,94.59494706477147
95.39536374138493,91.04451308995388,96.43300583451823,94.68662507125079
95.24162516058843,91.08894451737326,96.31707208704819,94.52796674401236
95.30796687651763,91.14049002551971,96.34165754756825,94.59303989911615
95.59304098168286,91.34972569961499,96.5266594731132,94.87176620884371
95.62110026581504,91.4211150933834,96.56266150183042,95.08941278396951
95.43821322046455,91.36355986035126,96.41012920146434,94.95419776867952
95.4865706374068,91.29351512460914,96.40810305599571,94.9126914058616
95.57325614371452,91.22147896980451,96.4651491318083,94.90348686492366
95.78927202922944,91.45451624469128,96.70545304568103,95.18945666723191
95.68208443246559,91.43294740737413,96.59369684816592,94.98356606620742
95.75900067585529,91.52502461291103,96.74162404347415,95.11485273089563
95.65253440298893,91.46535355263352,96.73196592179104,95.08388200161104
95.61802819377787,91.18295026154041,96.67357261536253,95.12843982980448
95.63842279916294,91.19702701831437,96.69085790918457,95.15341867292562
95.5854055977288,91.14962143154604,96.6566865714883,95.0027352435163
95.67632466128852,91.23969836593996,96.7626823260383,95.19152230125836
95.63972611086676,91.11709286023245,96.7168133412994,95.06521887860436
95.64244800295123,91.29100857773675,96.67478368085203,95.03617626255146
95.71929287501725,91.49680680115425,96.82782682261133,95.14360775808805
95.45810184151772,91.10677924219294,96.58492777888985,94.94155246623608
95.5451481602259,91.24809124043405,96.68394197897126,95.02257638460996
95.48145239048543,91.07847329752303,96.57382075846999,94.91939472585204
95.53982957596257,91.10277955354577,96.62172384310414,94.93551578068164
95.6958635997349,91.03155683375459,96.73204643288176,94.9697459375336
95.87935781094028,90.99324626046071,96.8603038943523,95.15446343703861
95.98348655392802,91.22659774079045,97.02157685571622,95.27290394054887
95.87478973142368,91.03994518481987,97.00392774433861,95.20232278622817
95.79583245652567,91.03995633096137,97.00847605777558,95.27919221335755
95.48199982752524,90.90929813361676,96.80411452541969,95.09535389275636
95.45226703731318,90.97010513286997,96.58729125412482,95.00428299213479
95.64448117135446,91.27208477768271,96.65916649939362,95.15542682095393
95.55025137995467,91.38833432605243,96.62066755010085,95.16700808273973
95.73353453902234,91.80400089590054,96.86453422318615,95.3122731532035
95.70416161559288,92.08586734269701,96.8836281109708,95.36448527060969
95.68866345995478,92.06869387415762,96.8375689926829,95.1555881554526
95.86293180556149,92.22562160323236,96.9793883850643,95.27913818793631
95.77567869640232,92.13783065660934,96.7381777612741,95.23397796978266
95.71654362850859,92.30759881483826,96.72654318558179,95.24318213168551
95.66390262741626,92.24874628819875,96.64523540295762,95.14921336892264
95.83778866687443,92.55899764091058,96.75618862754189,95.29537167170062
95.97956473476908,92.86319847893941,96.9276172228343,95.48429691011441
96.12498479562778,93.0745599428195,97.08342770160729,95.55010384889232
96.00665440144364,93.01164838150171,96.93340872622726,95.39741645313731
95.99732333804945,92.99065262854123,96.92806029397009,95.34193371182627
96.10719247170911,93.12318921709081,96.9984489065628,95.46821402268368
96.17375446564856,93.26121922035234,97.11875973560181,95.5559051414868
96.15500393872979,93.38764206329361,97.19100784951662,95.63405821963477
96.1666697769604,93.53944714672865,97.27547260041409,95.67791307961407
95.98933557742771,93.250225319922,97.05504543872972,95.44899702863268
96.02080195803593,93.43218098835948,96.94536935879628,95.54586449302334
96.00064120021781,93.3110783478165,97.03629518186126,95.54602539568822
96.05651271603364,93.56886237307744,97.13570362595777,95.61548700356231
96.14654379099099,93.55109056984868,97.17256375525842,95.61238929767407
96.25056938337875,93.63287227277348,97.22605088213643,95.68991143813926
96.43778918590223,93.88496450523051,97.322174629049,95.85059553234736
96.48356569930773,94.01197245867661,97.3457395811689,95.97380986093648
96.51485243737588,94.05491182924598,97.3859248558531,95.96571475886638
96.38254845380696,94.00393007374836,97.31407374698718,95.77523904342124
96.27670526695184,93.7791450355612,97.11259261575381,95.62285847106513
96.18136482391304,93.65798247132007,97.02874077961478,95.53562045605133
96.10242523315388,93.48638658740762,96.91899268472699,95.42049618173561
96.09527331640592,93.66110939199642,96.99119481916831,95.48039718952913
95.95888619462866,93.47822070451511,96.92362235924091,95.46698529312722
95.8097755816795,93.33990993763554,96.7415645133693,95.33625608118147
95.85315341212096,93.41326095792094,96.69458461850795,95.38367161299206
96.14652266866162,93.62660943772349,96.95300137400558,95.68560397740538
96.23455211930431,93.6666211073077,97.05040097713416,95.7351500520415
96.39564187854893,93.91729804551414,97.22165409469562,95.95345359876212
96.4871800067454,93.94450585584492,97.34265622253385,96.03476300108002
96.44574376125571,93.94760450157048,97.32745841308568,96.00381137742653
96.58592850509834,94.20075022723296,97.56329973828106,96.2110492850467
96.44474378064118,94.15259999868091,97.40530684384751,96.12617280206081
96.30512821543093,94.00474754044865,97.33224657371083,95.95427228705881
96.32143564119241,94.11046459730034,97.2871314874843,95.89408494390487
96.40381599342268,94.11237222715668,97.34703856401089,95.91793519145203
96.387052733703,94.10056520115896,97.33096428626732,96.0010153284546
96.3896424921382,94.13911915311468,97.35543854327167,95.97681323932619
96.38904706255822,94.32196274192535,97.43635065151189,96.05078500308205
96.3245707799294,94.26823761297388,97.40774690304546,96.01929468947738
96.36899042521307,94.29725763188301,97.48619752243638,96.050102194453
96.28452644661579,94.24847352494001,97.3942918802538,95.933415190621
96.29962127936295,94.24944562903406,97.37143417558977,95.89873257974291
96.29569677934975,94.146223983696,97.34514782875307,95.89231980402872
96.35655711830404,94.27164685053103,97.345452064272,95.94318933931673
96.44524630499481,94.39331845698733,97.4816955137223,96.02921882985183
96.33753096733571,94.23732169674221,97.33469051742317,95.94604199503382
96.45669164398576,94.41919085348754,97.37175265807917,96.02883371809739
96.38935386450503,94.41802022429394,97.32140206542819,96.0790667303373
96.37281732011965,94.49708402611485,97.43845496533085,96.07392080370344
96.38625434437698,94.37366819745439,97.39876446054593,96.02980314686901
96.37300341446644,94.28826866440883,97.25234530867114,95.94117650187022
96.43973573938567,94.36394928211301,97.26854281187833,96.01160819368368
96.3944552174851,94.3471591815498,97.29216823387767,95.9906204782868
96.44089834146857,94.2590612685797,97.27373489227793,95.94716404620367
96.53405259651471,94.32191576291065,97.33632128784579,96.00573233559575
96.40324305377428,94.15353328171526,97.22105684717117,95.79391997492192
96.482595053371,94.34682717468863,97.3075119816432,95.90980333833599
96.38874327902494,94.23746235010248,97.17667608922082,95.81051021217272
96.53232793620825,94.43263650605856,97.26667442850557,95.96307491778506
96.40452903597833,94.13277607496404,97.09067352717946,95.67446078872025
96.51295733522798,94.23155502745172,97.16320593600139,95.76890212706996
96.54636592921756,94.21457751805514,97.22389909938705,95.84978814452708
96.37842575118655,94.28099581571365,97.2031192184745,95.79716449999668
96.50007489050003,94.3367976901686,97.3224953747796,95.92306485195049
96.57339365263441,94.4587722585802,97.39133004005807,95.9517850114432
96.51738191429504,94.51368528733292,97.35306433722225,95.99076150524833
96.40590534833058,94.3709488402179,97.23711852300046,95.93394221201117
96.49005783579338,94.41942600332668,97.33636168851757,96.04848738777301
96.45338049715033,94.28754122990745,97.37042235862657,95.98812310113638
96.3653716340484,94.25403353324238,97.26967101678407,95.92916577827239
96.39096368907467,94.37656056682829,97.3090711640132,95.90599894341871
96.31543818758787,94.42658262094311,97.26059097662073,95.892799948192
96.35368416823437,94.42126640193028,97.28313952934347,95.8769062793544
96.20561426573985,94.25701281636846,97.17051125726385,95.69619207670618
96.13782515282627,94.19227712321197,97.08574311225641,95.57028679124777
96.21426097675321,94.19648832454615,97.14592847418014,95.64022906678728
96.36607583462524,94.35985789596506,97.27674277934412,95.75751711573453


==> results/miniImageNet_weight_test.csv <==
2.012532204389572144e-01,2.048866897821426392e-01,2.044716477394104004e-01,2.008172124624252319e-01,1.975415349006652832e-01
2.045179009437561035e-01,2.036667615175247192e-01,2.019256800413131714e-01,1.977659612894058228e-01,2.031261920928955078e-01
2.055953145027160645e-01,2.005565315485000610e-01,2.020818740129470825e-01,1.999056935310363770e-01,2.019376903772354126e-01
2.038386762142181396e-01,2.028502821922302246e-01,2.044896036386489868e-01,1.997217833995819092e-01,2.013282179832458496e-01
2.035435140132904053e-01,2.027162611484527588e-01,2.037403583526611328e-01,1.982027441263198853e-01,2.049399167299270630e-01
2.001160085201263428e-01,2.056551277637481689e-01,2.039052993059158325e-01,1.949318498373031616e-01,2.028863728046417236e-01
1.996933221817016602e-01,2.045956254005432129e-01,2.018060982227325439e-01,2.022885978221893311e-01,2.063705176115036011e-01
2.059383690357208252e-01,2.204310297966003418e-01,2.081321328878402710e-01,2.065126150846481323e-01,2.022482603788375854e-01
1.994089931249618530e-01,2.029104828834533691e-01,2.032397240400314331e-01,2.027170956134796143e-01,2.064208388328552246e-01
2.040206044912338257e-01,2.034417986869812012e-01,2.039180845022201538e-01,2.027927637100219727e-01,2.072530835866928101e-01
1.981052458286285400e-01,2.005655169486999512e-01,1.955690532922744751e-01,1.963112354278564453e-01,1.983443647623062134e-01
2.029971033334732056e-01,2.052394747734069824e-01,2.040151506662368774e-01,1.997034400701522827e-01,2.065697759389877319e-01
2.037697583436965942e-01,2.050901055335998535e-01,2.023133486509323120e-01,2.051233798265457153e-01,2.025619298219680786e-01
2.084210067987442017e-01,2.021084278821945190e-01,1.955284476280212402e-01,2.066284120082855225e-01,1.982469558715820312e-01
2.056489735841751099e-01,2.137476503849029541e-01,1.973173767328262329e-01,2.001600265502929688e-01,2.032763510942459106e-01
2.034264504909515381e-01,2.079426348209381104e-01,1.982509046792984009e-01,2.028321027755737305e-01,2.132889479398727417e-01
2.040149867534637451e-01,2.040675729513168335e-01,2.041466236114501953e-01,2.020217776298522949e-01,2.039097994565963745e-01
2.143434286117553711e-01,2.046408355236053467e-01,1.970851868391036987e-01,1.980376392602920532e-01,2.086864262819290161e-01
1.980581581592559814e-01,2.071466743946075439e-01,1.971455961465835571e-01,1.966467499732971191e-01,2.088736593723297119e-01
2.012216448783874512e-01,2.124074697494506836e-01,1.986510604619979858e-01,2.009736299514770508e-01,2.083761096000671387e-01
1.988595873117446899e-01,2.037116140127182007e-01,2.026460021734237671e-01,2.004506438970565796e-01,2.008986324071884155e-01
2.049735188484191895e-01,2.031905055046081543e-01,2.034085839986801147e-01,2.007163316011428833e-01,2.043804675340652466e-01
2.003175765275955200e-01,2.092705368995666504e-01,2.030568867921829224e-01,2.008925974369049072e-01,2.039928436279296875e-01
1.940612047910690308e-01,2.069130986928939819e-01,2.038605809211730957e-01,2.094996422529220581e-01,1.972678005695343018e-01
2.038374394178390503e-01,1.971417069435119629e-01,2.027996331453323364e-01,1.985311508178710938e-01,2.110109329223632812e-01
2.085871994495391846e-01,2.142377793788909912e-01,2.085688412189483643e-01,2.041893452405929565e-01,2.155537307262420654e-01
2.046153545379638672e-01,2.104722559452056885e-01,1.983059197664260864e-01,2.039395719766616821e-01,2.031116485595703125e-01
2.005656063556671143e-01,2.035834938287734985e-01,2.055334448814392090e-01,2.060215473175048828e-01,2.125203609466552734e-01
2.013513445854187012e-01,2.115306258201599121e-01,1.905979514122009277e-01,2.017248719930648804e-01,2.080686986446380615e-01
1.969203501939773560e-01,1.957226246595382690e-01,2.041942626237869263e-01,1.954358965158462524e-01,2.089409828186035156e-01
2.049756199121475220e-01,2.055550962686538696e-01,2.055478245019912720e-01,1.949096620082855225e-01,2.062675654888153076e-01
2.001501172780990601e-01,2.030245214700698853e-01,2.050829082727432251e-01,2.020034343004226685e-01,2.010534405708312988e-01
1.985665261745452881e-01,1.972079724073410034e-01,2.044861763715744019e-01,2.034001648426055908e-01,1.934086531400680542e-01
1.970751285552978516e-01,2.097389996051788330e-01,1.932517439126968384e-01,2.054411470890045166e-01,2.091491073369979858e-01
2.149234712123870850e-01,2.110451012849807739e-01,2.002201378345489502e-01,2.030658125877380371e-01,1.975572705268859863e-01
2.006243467330932617e-01,1.981405168771743774e-01,2.066323608160018921e-01,1.970472931861877441e-01,2.010672539472579956e-01
2.004056870937347412e-01,2.019366472959518433e-01,2.006636410951614380e-01,2.111758440732955933e-01,2.094018012285232544e-01
2.072549164295196533e-01,2.034907639026641846e-01,2.026720046997070312e-01,2.123814523220062256e-01,2.051950395107269287e-01
2.030905485153198242e-01,2.029678672552108765e-01,2.011883705854415894e-01,2.075744569301605225e-01,2.027277946472167969e-01
1.948876529932022095e-01,2.048674821853637695e-01,2.161005139350891113e-01,2.009446173906326294e-01,2.042766511440277100e-01
1.973721385002136230e-01,1.965800970792770386e-01,2.084280103445053101e-01,2.088968455791473389e-01,2.010058611631393433e-01
2.108690142631530762e-01,2.078130543231964111e-01,2.039992511272430420e-01,1.957135349512100220e-01,2.069081515073776245e-01
2.028950899839401245e-01,1.903942227363586426e-01,2.062866985797882080e-01,2.068175077438354492e-01,2.129451781511306763e-01


==> results/miniImageNet_weight_train.csv <==
1.883192956447601318e-01,1.931454241275787354e-01,2.077304571866989136e-01,2.010960131883621216e-01,2.082984745502471924e-01
2.022937685251235962e-01,2.107403874397277832e-01,2.057820409536361694e-01,2.030699551105499268e-01,2.027640640735626221e-01
1.952920258045196533e-01,2.030491530895233154e-01,2.016192525625228882e-01,2.050172090530395508e-01,2.017514854669570923e-01
2.001187503337860107e-01,2.041056454181671143e-01,1.979191303253173828e-01,2.059192061424255371e-01,2.016223818063735962e-01
1.950694024562835693e-01,2.051620930433273315e-01,1.993804425001144409e-01,2.109273672103881836e-01,2.077796459197998047e-01
2.004567682743072510e-01,2.062452733516693115e-01,2.022150158882141113e-01,2.085043191909790039e-01,2.026782929897308350e-01
2.012098729610443115e-01,2.052346765995025635e-01,2.006012648344039917e-01,2.092998325824737549e-01,2.098529934883117676e-01
2.039584219455718994e-01,2.036418616771697998e-01,1.987599432468414307e-01,1.973711401224136353e-01,2.099670916795730591e-01
2.010474652051925659e-01,2.025544941425323486e-01,1.961351931095123291e-01,2.093325853347778320e-01,2.064777016639709473e-01
2.056830823421478271e-01,2.011260837316513062e-01,2.021644860506057739e-01,2.036406695842742920e-01,2.031034231185913086e-01
2.027987092733383179e-01,2.031249403953552246e-01,2.051524817943572998e-01,2.059728205204010010e-01,2.146635949611663818e-01
2.055821120738983154e-01,2.016252279281616211e-01,2.021156102418899536e-01,2.047912180423736572e-01,2.100254297256469727e-01
1.958656907081604004e-01,2.032354027032852173e-01,2.130546867847442627e-01,2.111465930938720703e-01,2.024921625852584839e-01
2.089202255010604858e-01,2.006102651357650757e-01,2.075053751468658447e-01,2.075543999671936035e-01,2.024029940366744995e-01
2.103858888149261475e-01,2.004103362560272217e-01,2.144959419965744019e-01,2.104862332344055176e-01,1.985625177621841431e-01
2.069571614265441895e-01,2.040534615516662598e-01,2.142252624034881592e-01,2.067669630050659180e-01,1.953568458557128906e-01
1.964561492204666138e-01,2.043430209159851074e-01,2.047362178564071655e-01,2.137841880321502686e-01,1.970157325267791748e-01
2.055618911981582642e-01,2.073715776205062866e-01,2.084109485149383545e-01,2.130174189805984497e-01,2.089391201734542847e-01
2.008831650018692017e-01,2.045011967420578003e-01,2.152799218893051147e-01,2.087333649396896362e-01,2.087671607732772827e-01
1.975850015878677368e-01,1.998098045587539673e-01,2.025560140609741211e-01,2.113570421934127808e-01,2.012901306152343750e-01
2.087655961513519287e-01,1.993964612483978271e-01,2.071709334850311279e-01,2.020973265171051025e-01,2.017503380775451660e-01
2.052898854017257690e-01,1.958979666233062744e-01,2.092261016368865967e-01,2.100718319416046143e-01,2.047287821769714355e-01
2.059445679187774658e-01,1.917566210031509399e-01,1.979101896286010742e-01,2.033188492059707642e-01,1.975721567869186401e-01
1.941433697938919067e-01,1.995297968387603760e-01,1.972994804382324219e-01,2.115576565265655518e-01,1.912514418363571167e-01
1.992267817258834839e-01,2.023435384035110474e-01,1.983833312988281250e-01,1.987855136394500732e-01,2.014561295509338379e-01
1.975200921297073364e-01,2.013848125934600830e-01,1.988262236118316650e-01,2.049113512039184570e-01,2.074419707059860229e-01
2.118328958749771118e-01,2.162112593650817871e-01,2.008376568555831909e-01,1.998269557952880859e-01,1.882310062646865845e-01
2.057485729455947876e-01,2.059262096881866455e-01,1.906509697437286377e-01,2.019942700862884521e-01,2.039433717727661133e-01
2.003806829452514648e-01,1.964334547519683838e-01,2.076732963323593140e-01,2.037815153598785400e-01,2.022229433059692383e-01
2.039675712585449219e-01,1.950027048587799072e-01,1.978210806846618652e-01,1.956767141819000244e-01,2.065505683422088623e-01
1.946844756603240967e-01,2.072883844375610352e-01,1.981760561466217041e-01,2.055534869432449341e-01,1.928089708089828491e-01
1.955141127109527588e-01,2.044977545738220215e-01,2.038260549306869507e-01,2.003244161605834961e-01,2.029681354761123657e-01
1.807443797588348389e-01,1.987568289041519165e-01,1.952104419469833374e-01,2.155590802431106567e-01,2.086153477430343628e-01
2.075879722833633423e-01,2.047423720359802246e-01,1.970099955797195435e-01,2.032884955406188965e-01,2.135462164878845215e-01
1.986050456762313843e-01,1.955170035362243652e-01,2.106625288724899292e-01,2.179940044879913330e-01,2.123784273862838745e-01
2.030506879091262817e-01,2.010367065668106079e-01,1.892033219337463379e-01,2.148789614439010620e-01,2.009816914796829224e-01
2.155414670705795288e-01,1.966903656721115112e-01,2.193847298622131348e-01,2.165277898311614990e-01,2.144470661878585815e-01
2.146295607089996338e-01,1.920587420463562012e-01,1.828511357307434082e-01,2.204729616641998291e-01,2.021389454603195190e-01
2.011800855398178101e-01,2.067512273788452148e-01,2.012964934110641479e-01,2.193920612335205078e-01,1.848776638507843018e-01
2.013692557811737061e-01,1.987964510917663574e-01,2.006436586380004883e-01,2.188840657472610474e-01,2.097768485546112061e-01
2.009150236845016479e-01,2.025010585784912109e-01,2.083774805068969727e-01,2.170478701591491699e-01,2.069470286369323730e-01
2.041459083557128906e-01,2.059912383556365967e-01,2.024599015712738037e-01,2.069163173437118530e-01,1.988954842090606689e-01
2.156806886196136475e-01,2.079276442527770996e-01,1.861396580934524536e-01,2.068910747766494751e-01,2.039117664098739624e-01


==> results/omniglot_weight_test_different_alphabet.csv <==
1.937823593616485596e-01,1.993382573127746582e-01,1.898418962955474854e-01,2.028086781501770020e-01,1.936051547527313232e-01
2.021951377391815186e-01,2.168508172035217285e-01,2.140314877033233643e-01,2.199310362339019775e-01,2.047508358955383301e-01
1.960607171058654785e-01,2.264399230480194092e-01,2.051955163478851318e-01,2.225914895534515381e-01,2.127519845962524414e-01
1.893513500690460205e-01,2.075343132019042969e-01,1.946989595890045166e-01,2.089783251285552979e-01,1.985538005828857422e-01
1.924050450325012207e-01,2.100462317466735840e-01,2.011314928531646729e-01,2.106162607669830322e-01,2.086457610130310059e-01
2.215887606143951416e-01,2.469402253627777100e-01,2.250399589538574219e-01,2.440556585788726807e-01,2.571402490139007568e-01
2.374372482299804688e-01,2.375332713127136230e-01,2.404330074787139893e-01,2.522758245468139648e-01,2.778658270835876465e-01
2.338237166404724121e-01,2.416025996208190918e-01,2.392445206642150879e-01,2.503161132335662842e-01,2.746235132217407227e-01
2.354459762573242188e-01,2.451954782009124756e-01,2.341862916946411133e-01,2.508926391601562500e-01,2.651959955692291260e-01
2.379698455333709717e-01,2.412166893482208252e-01,2.324247360229492188e-01,2.506389915943145752e-01,2.574704289436340332e-01
2.316867709159851074e-01,2.433767914772033691e-01,2.348389923572540283e-01,2.555800080299377441e-01,2.579606473445892334e-01
2.400715649127960205e-01,2.410288453102111816e-01,2.319571971893310547e-01,2.453078031539916992e-01,2.465401291847229004e-01
2.273796200752258301e-01,2.478063702583312988e-01,2.300257086753845215e-01,2.444777488708496094e-01,2.522501945495605469e-01
2.304638326168060303e-01,2.452164590358734131e-01,2.293398976325988770e-01,2.478587925434112549e-01,2.514201700687408447e-01
2.402175068855285645e-01,2.453254461288452148e-01,2.298467159271240234e-01,2.231196165084838867e-01,2.489148676395416260e-01
2.208921313285827637e-01,2.387742400169372559e-01,2.434810400009155273e-01,2.416915297508239746e-01,2.362293899059295654e-01
2.273693978786468506e-01,2.343289256095886230e-01,2.320221066474914551e-01,2.363859117031097412e-01,2.398228049278259277e-01
2.270374298095703125e-01,2.395802140235900879e-01,2.184724807739257812e-01,2.363251447677612305e-01,2.435700893402099609e-01
2.271807193756103516e-01,2.405340671539306641e-01,2.224326729774475098e-01,2.471325397491455078e-01,2.297243475914001465e-01
2.153677344322204590e-01,2.378144860267639160e-01,2.378381192684173584e-01,2.301808893680572510e-01,2.312250435352325439e-01
2.184727191925048828e-01,2.340094447135925293e-01,2.384669780731201172e-01,2.299198806285858154e-01,2.308364212512969971e-01
2.112749814987182617e-01,2.326495051383972168e-01,2.263056635856628418e-01,2.427349686622619629e-01,2.261192202568054199e-01
2.157121300697326660e-01,2.253957092761993408e-01,2.336995005607604980e-01,2.258567214012145996e-01,2.343350946903228760e-01
2.192393839359283447e-01,2.358045578002929688e-01,2.269741892814636230e-01,2.236561477184295654e-01,2.315284013748168945e-01
2.114757299423217773e-01,2.311605811119079590e-01,2.280019223690032959e-01,2.183961272239685059e-01,2.294619381427764893e-01
2.189273834228515625e-01,2.236786484718322754e-01,2.224984467029571533e-01,2.150713801383972168e-01,2.459022104740142822e-01
2.236707806587219238e-01,2.333064079284667969e-01,2.260185480117797852e-01,2.171426117420196533e-01,2.272660732269287109e-01
2.261036634445190430e-01,2.237311005592346191e-01,2.259774208068847656e-01,2.187612056732177734e-01,2.414748668670654297e-01
2.189977765083312988e-01,2.300594449043273926e-01,2.322221696376800537e-01,2.198944389820098877e-01,2.222973406314849854e-01
2.213687002658843994e-01,2.265940904617309570e-01,2.221096158027648926e-01,2.173292040824890137e-01,2.413537204265594482e-01
2.216058075428009033e-01,2.150596082210540771e-01,2.093033194541931152e-01,2.191933989524841309e-01,2.436476051807403564e-01
2.192404270172119141e-01,2.273754477500915527e-01,2.392235696315765381e-01,2.151780426502227783e-01,2.301321625709533691e-01
2.159059643745422363e-01,2.184911370277404785e-01,2.247908711433410645e-01,2.034674286842346191e-01,2.392202019691467285e-01
2.149185240268707275e-01,2.179588377475738525e-01,2.099753320217132568e-01,2.074906826019287109e-01,2.493154108524322510e-01
2.231706976890563965e-01,2.134702205657958984e-01,2.066227197647094727e-01,2.194748818874359131e-01,2.410228848457336426e-01
2.302640080451965332e-01,2.123687863349914551e-01,2.248217165470123291e-01,2.021693587303161621e-01,2.299916744232177734e-01
2.133090496063232422e-01,2.182717919349670410e-01,2.269955873489379883e-01,2.276412248611450195e-01,2.262098789215087891e-01
2.089890539646148682e-01,2.061380743980407715e-01,2.149226069450378418e-01,2.131032347679138184e-01,2.351891994476318359e-01
2.113173902034759521e-01,2.097667455673217773e-01,2.116726934909820557e-01,2.035245299339294434e-01,2.552300691604614258e-01
2.148532867431640625e-01,2.065323591232299805e-01,2.056634128093719482e-01,2.080202996730804443e-01,2.367243766784667969e-01


==> results/omniglot_weight_test_same_alphabet.csv <==
1.695355325937271118e-01,1.766270101070404053e-01,1.682651787996292114e-01,1.828814446926116943e-01,1.778603494167327881e-01
1.809772551059722900e-01,1.818556487560272217e-01,1.749019920825958252e-01,1.934135556221008301e-01,1.881021708250045776e-01
1.873654723167419434e-01,1.883139312267303467e-01,1.801578104496002197e-01,1.934200525283813477e-01,1.921736299991607666e-01
1.808647066354751587e-01,1.819719374179840088e-01,1.733646243810653687e-01,1.840179860591888428e-01,1.826060116291046143e-01
1.880336105823516846e-01,1.854092478752136230e-01,1.772289127111434937e-01,1.920139193534851074e-01,1.871122866868972778e-01
2.189639508724212646e-01,2.117466330528259277e-01,1.996580064296722412e-01,2.333512902259826660e-01,2.174228429794311523e-01
2.221779227256774902e-01,2.245440781116485596e-01,2.014909386634826660e-01,2.366703450679779053e-01,2.285664975643157959e-01
2.221783399581909180e-01,2.281282246112823486e-01,2.058967649936676025e-01,2.419199049472808838e-01,2.234696149826049805e-01
2.273516654968261719e-01,2.276904284954071045e-01,2.168481051921844482e-01,2.484929263591766357e-01,2.280996143817901611e-01
2.291810214519500732e-01,2.270374298095703125e-01,2.176706194877624512e-01,2.418743371963500977e-01,2.215504646301269531e-01
2.249704003334045410e-01,2.328469753265380859e-01,2.195538878440856934e-01,2.399372458457946777e-01,2.218855917453765869e-01
2.277597784996032715e-01,2.287036776542663574e-01,2.179716229438781738e-01,2.457574009895324707e-01,2.151893377304077148e-01
2.234830260276794434e-01,2.264346480369567871e-01,2.169370651245117188e-01,2.476237416267395020e-01,2.183088064193725586e-01
2.223381698131561279e-01,2.238293290138244629e-01,2.160235047340393066e-01,2.477911412715911865e-01,2.171424925327301025e-01
2.200225591659545898e-01,2.229433655738830566e-01,2.200213968753814697e-01,2.419536709785461426e-01,2.197567224502563477e-01
2.189825475215911865e-01,2.297220230102539062e-01,2.191919088363647461e-01,2.411931157112121582e-01,2.163651585578918457e-01
2.200298607349395752e-01,2.265689373016357422e-01,2.228215932846069336e-01,2.438916862010955811e-01,2.097088098526000977e-01
2.175598740577697754e-01,2.247419953346252441e-01,2.116984724998474121e-01,2.402056455612182617e-01,2.099972963333129883e-01
2.116267085075378418e-01,2.196440398693084717e-01,2.072849273681640625e-01,2.465678453445434570e-01,2.179712653160095215e-01
2.228904068470001221e-01,2.241662144660949707e-01,2.078754305839538574e-01,2.471137642860412598e-01,2.174396514892578125e-01
2.072004675865173340e-01,2.262575626373291016e-01,2.084268331527709961e-01,2.377108633518218994e-01,2.136604785919189453e-01
2.040126919746398926e-01,2.309909462928771973e-01,2.034154832363128662e-01,2.385951876640319824e-01,2.131166756153106689e-01
2.125169038772583008e-01,2.318299114704132080e-01,1.989361047744750977e-01,2.404367625713348389e-01,2.088751792907714844e-01
2.095556557178497314e-01,2.221885919570922852e-01,2.054477035999298096e-01,2.381957471370697021e-01,2.122963070869445801e-01
2.032022774219512939e-01,2.194470167160034180e-01,2.066065073013305664e-01,2.521651387214660645e-01,2.163086533546447754e-01
2.112377583980560303e-01,2.235425114631652832e-01,2.062700986862182617e-01,2.463889122009277344e-01,2.022069394588470459e-01
1.977596282958984375e-01,2.264377474784851074e-01,2.058667540550231934e-01,2.400314211845397949e-01,2.206054627895355225e-01
2.022330462932586670e-01,2.235707640647888184e-01,1.962528824806213379e-01,2.428524494171142578e-01,2.115408480167388916e-01
2.032490670680999756e-01,2.264651358127593994e-01,1.922644078731536865e-01,2.399346828460693359e-01,2.044729292392730713e-01
2.065171599388122559e-01,2.130349874496459961e-01,1.904567480087280273e-01,2.463875114917755127e-01,2.157901525497436523e-01
2.042440772056579590e-01,2.127341628074645996e-01,2.142082452774047852e-01,2.346242070198059082e-01,2.131087779998779297e-01
1.999237239360809326e-01,2.139800190925598145e-01,2.013104557991027832e-01,2.375525832176208496e-01,2.268856763839721680e-01
2.036202549934387207e-01,2.053430974483489990e-01,2.070654034614562988e-01,2.411390542984008789e-01,2.373633086681365967e-01
2.053013741970062256e-01,2.200749218463897705e-01,1.972894966602325439e-01,2.363958358764648438e-01,2.245118916034698486e-01
1.956798732280731201e-01,2.178588807582855225e-01,2.028417289257049561e-01,2.383275032043457031e-01,2.215682864189147949e-01
1.989390850067138672e-01,2.174597978591918945e-01,1.958135366439819336e-01,2.343285083770751953e-01,2.112930119037628174e-01
2.027929425239562988e-01,2.156583964824676514e-01,2.010083794593811035e-01,2.414069771766662598e-01,2.010908722877502441e-01
2.149684131145477295e-01,2.141726613044738770e-01,1.785979866981506348e-01,2.486410140991210938e-01,2.076339125633239746e-01
2.035956978797912598e-01,2.179085612297058105e-01,2.027014493942260742e-01,2.282699644565582275e-01,2.102798521518707275e-01
1.982520520687103271e-01,2.130742073059082031e-01,1.837468147277832031e-01,2.339444458484649658e-01,2.023816108703613281e-01


==> results/omniglot_weight_train_different_alphabet.csv <==
1.918771266937255859e-01,1.913542747497558594e-01,1.904881000518798828e-01,1.857326030731201172e-01,1.905900835990905762e-01
2.050248682498931885e-01,2.072599530220031738e-01,2.097779214382171631e-01,2.075892984867095947e-01,2.042684853076934814e-01
2.140795588493347168e-01,2.086345553398132324e-01,2.068541646003723145e-01,2.043185234069824219e-01,2.053990066051483154e-01
1.951497495174407959e-01,2.049201130867004395e-01,1.925079226493835449e-01,1.945568621158599854e-01,1.904662847518920898e-01
1.961165070533752441e-01,2.037496566772460938e-01,1.929790377616882324e-01,2.025747597217559814e-01,1.959970891475677490e-01
2.383962869644165039e-01,2.277281880378723145e-01,2.270966768264770508e-01,2.327401936054229736e-01,2.330867648124694824e-01
2.495522201061248779e-01,2.319112420082092285e-01,2.363895475864410400e-01,2.508102357387542725e-01,2.318271100521087646e-01
2.431029379367828369e-01,2.330224514007568359e-01,2.430570423603057861e-01,2.464950382709503174e-01,2.362899482250213623e-01
2.448491454124450684e-01,2.365683317184448242e-01,2.501397132873535156e-01,2.390204668045043945e-01,2.370860874652862549e-01
2.506493926048278809e-01,2.377019822597503662e-01,2.440593838691711426e-01,2.342644035816192627e-01,2.386354804039001465e-01
2.417493462562561035e-01,2.361628413200378418e-01,2.443130910396575928e-01,2.376119494438171387e-01,2.304489016532897949e-01
2.454616129398345947e-01,2.392352819442749023e-01,2.461058497428894043e-01,2.390118241310119629e-01,2.301860749721527100e-01
2.400866746902465820e-01,2.370659112930297852e-01,2.464557886123657227e-01,2.366631031036376953e-01,2.230538725852966309e-01
2.381466329097747803e-01,2.331600189208984375e-01,2.545000314712524414e-01,2.301314175128936768e-01,2.285594344139099121e-01
2.268081605434417725e-01,2.382495701313018799e-01,2.478484809398651123e-01,2.416273951530456543e-01,2.236493229866027832e-01
2.323166131973266602e-01,2.354588806629180908e-01,2.399552464485168457e-01,2.417456209659576416e-01,2.186113595962524414e-01
2.295263707637786865e-01,2.380979061126708984e-01,2.431458532810211182e-01,2.468038499355316162e-01,2.147783637046813965e-01
2.248226106166839600e-01,2.396191060543060303e-01,2.386033535003662109e-01,2.354542016983032227e-01,2.119762301445007324e-01
2.208530306816101074e-01,2.417988777160644531e-01,2.373965382575988770e-01,2.305068373680114746e-01,2.136232852935791016e-01
2.151080667972564697e-01,2.414923608303070068e-01,2.514220476150512695e-01,2.250940203666687012e-01,2.188653945922851562e-01
2.170151472091674805e-01,2.356818616390228271e-01,2.356520891189575195e-01,2.264791727066040039e-01,2.107205986976623535e-01
2.086711227893829346e-01,2.479501962661743164e-01,2.389654517173767090e-01,2.311685979366302490e-01,2.113232612609863281e-01
2.212118804454803467e-01,2.452684342861175537e-01,2.368268966674804688e-01,2.228358387947082520e-01,2.139072418212890625e-01
2.113474607467651367e-01,2.386468648910522461e-01,2.318113148212432861e-01,2.374844551086425781e-01,2.080872058868408203e-01
2.087155282497406006e-01,2.436503767967224121e-01,2.359566688537597656e-01,2.240549325942993164e-01,2.103755772113800049e-01
2.107507586479187012e-01,2.482866942882537842e-01,2.330533862113952637e-01,2.069168984889984131e-01,2.253157794475555420e-01
2.074997127056121826e-01,2.468927204608917236e-01,2.331914901733398438e-01,2.143693268299102783e-01,2.198759615421295166e-01
2.035915851593017578e-01,2.391912341117858887e-01,2.310093641281127930e-01,2.268287241458892822e-01,2.191201448440551758e-01
2.212388515472412109e-01,2.605378031730651855e-01,2.176846265792846680e-01,1.959875226020812988e-01,2.272123694419860840e-01
2.302267551422119141e-01,2.610574364662170410e-01,2.081939578056335449e-01,1.777887642383575439e-01,2.362166345119476318e-01
2.178555727005004883e-01,2.476513981819152832e-01,2.164033949375152588e-01,2.068971097469329834e-01,2.220051288604736328e-01
2.099874615669250488e-01,2.350573539733886719e-01,2.275677621364593506e-01,2.103415131568908691e-01,2.131181359291076660e-01
2.090539038181304932e-01,2.346749007701873779e-01,2.206570506095886230e-01,2.091116309165954590e-01,2.179299294948577881e-01
2.101398408412933350e-01,2.393227815628051758e-01,2.213091850280761719e-01,2.202284336090087891e-01,2.178213894367218018e-01
2.070240676403045654e-01,2.312256991863250732e-01,2.251714468002319336e-01,2.172558903694152832e-01,2.205553948879241943e-01
2.058701217174530029e-01,2.398956716060638428e-01,2.145836651325225830e-01,2.239286601543426514e-01,2.176897227764129639e-01
2.169573009014129639e-01,2.418186962604522705e-01,2.102539837360382080e-01,2.148623466491699219e-01,2.182051539421081543e-01
2.052657604217529297e-01,2.285721302032470703e-01,2.306526899337768555e-01,2.157689034938812256e-01,2.076935768127441406e-01
1.923592090606689453e-01,2.452670633792877197e-01,2.111874818801879883e-01,2.143733799457550049e-01,2.305207848548889160e-01
2.115117609500885010e-01,2.285269796848297119e-01,2.230575382709503174e-01,2.138352394104003906e-01,2.071747183799743652e-01


==> results/omniglot_weight_train_same_alphabet.csv <==
1.895586401224136353e-01,1.803491264581680298e-01,1.857615858316421509e-01,1.847531050443649292e-01,1.843739300966262817e-01
2.002490460872650146e-01,1.838860660791397095e-01,1.964524090290069580e-01,2.021608948707580566e-01,1.968275308609008789e-01
2.015352249145507812e-01,1.958289146423339844e-01,2.018755078315734863e-01,1.970148682594299316e-01,1.974526345729827881e-01
1.889290958642959595e-01,1.815068125724792480e-01,1.907688677310943604e-01,1.840040534734725952e-01,1.879079639911651611e-01
1.977319717407226562e-01,1.883524954319000244e-01,1.964053213596343994e-01,1.896567791700363159e-01,1.933544576168060303e-01
2.256110012531280518e-01,2.136146128177642822e-01,2.218977510929107666e-01,2.154506742954254150e-01,2.100730836391448975e-01
2.380771338939666748e-01,2.112194597721099854e-01,2.257119715213775635e-01,2.182764708995819092e-01,2.233538627624511719e-01
2.390486001968383789e-01,2.094929814338684082e-01,2.266502082347869873e-01,2.186785936355590820e-01,2.300859987735748291e-01
2.383295595645904541e-01,2.109647989273071289e-01,2.301424443721771240e-01,2.179689705371856689e-01,2.330705523490905762e-01
2.405946552753448486e-01,2.128747999668121338e-01,2.339041829109191895e-01,2.199062705039978027e-01,2.345858812332153320e-01
2.357992827892303467e-01,2.099160552024841309e-01,2.305377125740051270e-01,2.238898277282714844e-01,2.339334189891815186e-01
2.349082827568054199e-01,2.159237265586853027e-01,2.333208024501800537e-01,2.229956090450286865e-01,2.319249808788299561e-01
2.340320348739624023e-01,2.158321440219879150e-01,2.321710288524627686e-01,2.194000482559204102e-01,2.296291887760162354e-01
2.377620041370391846e-01,2.205681204795837402e-01,2.377966046333312988e-01,2.133085131645202637e-01,2.202759087085723877e-01
2.352612614631652832e-01,2.174014449119567871e-01,2.344567179679870605e-01,2.185221910476684570e-01,2.246652543544769287e-01
2.360249161720275879e-01,2.201011180877685547e-01,2.359650731086730957e-01,2.184460461139678955e-01,2.210566401481628418e-01
2.349545955657958984e-01,2.142707705497741699e-01,2.391346395015716553e-01,2.183614075183868408e-01,2.117273211479187012e-01
2.235589623451232910e-01,2.161148190498352051e-01,2.372526526451110840e-01,2.243768572807312012e-01,2.151132822036743164e-01
2.213490605354309082e-01,2.161223888397216797e-01,2.347483634948730469e-01,2.211043834686279297e-01,2.132975161075592041e-01
2.189791202545166016e-01,1.951856315135955811e-01,2.177813351154327393e-01,2.439244389533996582e-01,2.217985391616821289e-01
2.142587900161743164e-01,2.004283070564270020e-01,2.202732861042022705e-01,2.376115322113037109e-01,2.224197983741760254e-01
2.141460478305816650e-01,1.944339275360107422e-01,2.365264892578125000e-01,2.304621934890747070e-01,2.222827076911926270e-01
2.188734710216522217e-01,2.023797631263732910e-01,2.256873250007629395e-01,2.330715656280517578e-01,2.185755670070648193e-01
2.207863032817840576e-01,1.835904121398925781e-01,2.230253219604492188e-01,2.498952150344848633e-01,2.165537476539611816e-01
2.177496850490570068e-01,1.823015064001083374e-01,2.223581969738006592e-01,2.407790422439575195e-01,2.105760276317596436e-01
2.112245857715606689e-01,1.909134387969970703e-01,2.110638022422790527e-01,2.446560859680175781e-01,2.199836969375610352e-01
2.248686254024505615e-01,1.926390230655670166e-01,2.240795493125915527e-01,2.354059517383575439e-01,2.090589404106140137e-01
2.131583392620086670e-01,1.848410665988922119e-01,2.147147357463836670e-01,2.402173876762390137e-01,2.267212569713592529e-01
2.183781266212463379e-01,1.921477615833282471e-01,2.233983874320983887e-01,2.270066142082214355e-01,2.094802260398864746e-01
2.121508121490478516e-01,1.921317577362060547e-01,2.139326333999633789e-01,2.296591401100158691e-01,2.194719612598419189e-01
2.113481760025024414e-01,2.024910449981689453e-01,1.988705098628997803e-01,2.374663650989532471e-01,2.120286226272583008e-01
2.126983404159545898e-01,2.003427445888519287e-01,2.080513238906860352e-01,2.307199239730834961e-01,2.098801136016845703e-01
2.269974052906036377e-01,1.899652481079101562e-01,2.040990293025970459e-01,2.247364521026611328e-01,2.120934128761291504e-01
2.105336785316467285e-01,1.904150247573852539e-01,2.044987082481384277e-01,2.215288877487182617e-01,2.232580482959747314e-01
2.093881666660308838e-01,2.010015547275543213e-01,2.082648873329162598e-01,2.324732840061187744e-01,2.215899825096130371e-01
2.126773595809936523e-01,1.912949085235595703e-01,2.067388296127319336e-01,2.306037247180938721e-01,2.190243303775787354e-01
2.142055034637451172e-01,1.954069435596466064e-01,2.115650773048400879e-01,2.210958003997802734e-01,2.027293443679809570e-01
2.151761054992675781e-01,1.987809240818023682e-01,2.088331580162048340e-01,2.218708395957946777e-01,1.991477310657501221e-01
2.135041356086730957e-01,2.025558054447174072e-01,2.075828015804290771e-01,2.178255021572113037e-01,2.035639882087707520e-01
2.059994041919708252e-01,1.963772177696228027e-01,2.031117975711822510e-01,2.142342031002044678e-01,2.062138319015502930e-01


==> results/protonet_any_shot_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
54.78000259399414,53.12666702270508,56.63333511352539,54.606666564941406
53.93087909096166,52.60737027620015,55.559650421142585,53.80666632401316
54.46069075524587,52.808833484720054,55.97552421260144,54.08218918691262
55.22815558036145,53.36650601359571,56.72122840071598,54.73096680592644
55.70478489950245,53.62050801674667,57.259783712930485,55.10434848898766
56.386708974459175,54.13830001083941,57.89439960435846,55.79490222151659
56.57454756056547,54.19740771150093,58.0820414590717,55.89683099367223
57.137369419062615,54.56190415983938,58.53702747839835,56.31176252773864
57.760303311033255,54.87828689960761,59.25143374498729,56.997644699514694
58.2505421874811,55.24805509381253,59.707209763851395,57.54356376651163
58.54532848178506,55.37221136759806,59.94516015763956,57.83645221750011
58.85675073587982,55.724482020696634,60.26218004331151,58.24852084264065
59.311276645535116,56.16277578532167,60.72849260287439,58.76314624038636
59.70744689738213,56.54362437772252,61.12761691616347,59.14740451561518
59.93989441933936,56.825245488713335,61.41293252092072,59.433586619842515
60.2770468415042,57.22556814742442,61.73784665029515,59.806700180540325
60.43982197317732,57.44252728468818,61.84851899862992,59.96191601872961
60.38728833027504,57.43046392606518,61.783980525330165,59.89658519017064
60.65313879215455,57.771484457309505,62.06562914735121,60.19142133404498
60.70856316128569,57.878704817229966,62.17123956644741,60.28119333433531
60.956128593810064,58.134114569548956,62.35487561319386,60.46895182610729
61.122943467735354,58.35069867752232,62.532182166118055,60.632125784232805
61.61784549252431,58.89229702299841,63.03484841353979,61.10041778899914
61.78760183328139,59.081492263427194,63.173779122547636,61.28148580274616
61.90457263981542,59.254424658529125,63.31953160665548,61.43143569819667
62.26186705611566,59.68550108030395,63.59825352324026,61.74095735462841
62.30413840294627,59.79463010961571,63.6302913125252,61.79323490365741
62.341689790365116,59.87469036121881,63.69251897323724,61.83826835012349
62.37509418609944,60.03266210431349,63.72408756982858,61.853142439559484
62.253079300539774,60.022985954838894,63.61018381197077,61.71323079719143
62.273205913635906,60.10307647226942,63.63892903566167,61.78948358897406
62.39058262923454,60.25463998320611,63.78332760487398,61.944525568452384
62.50231064091628,60.37626811281053,63.91644186906691,62.05550259764972
62.43349932646475,60.29984939128797,63.881835360002654,62.071051687595116
62.52784463707743,60.43525411768008,64.0013093442509,62.16701545012213
62.61911658258969,60.53736247892978,64.13826378954771,62.288381336236554
62.747133843665765,60.6546715782706,64.2350671449821,62.398441606294185
62.93790186958716,60.81818849128915,64.44404046336838,62.567685954474044
63.06418569813171,61.028490388865386,64.57715600517379,62.73160953990827
63.142254643913994,61.144015710051306,64.67894512076413,62.87050176451263
63.25958999125925,61.362521177585876,64.79323775289068,63.02078440053021
63.302815347972455,61.360241785024016,64.82023736823535,63.02475361933873
63.5572756596076,61.5859834523064,65.0695669099751,63.26553975315334
63.64843239766242,61.74559981848667,65.14938432836811,63.32960724008348
63.632113490373555,61.75445067423097,65.15516321885289,63.34141625649306
63.75318677991687,61.88066384142246,65.27861675192423,63.48238210903322
63.84317100700721,62.023608330029944,65.34119765442776,63.52444139517065
63.89048851459324,62.12791128122508,65.38670090796757,63.593101000500795
63.94508574469348,62.20824681383047,65.4544187350089,63.660175208954406
63.97942081245683,62.244274758788045,65.46168114519598,63.689643039468244
63.89508788197607,62.121276815309116,65.39721397578937,63.584859455635446
63.908970329329684,62.08432829457946,65.37941841166763,63.56830459922927
64.16102047289124,62.35491233639975,65.62038215529378,63.814398786075344
64.31276513668647,62.4858638860119,65.77553536740443,64.03035586050224
64.38771685737494,62.52874137372414,65.88163831639882,64.0948501497787
64.37624720741572,62.48307553495583,65.92492659007007,64.08199664751996
64.47286065744021,62.61175181418962,65.97856644508423,64.16266274338734
64.49963415738875,62.613914943092226,65.961338312213,64.15504618218746
64.62391906645402,62.70670881983827,66.0473762405223,64.26576284312517
64.60482628494218,62.71672266562655,66.06066252257334,64.22912086538915
64.45944208235832,62.606873012860376,65.94841497545815,64.10267098782036
64.66646606861175,62.85120826130515,66.16388734370689,64.37479996356433
64.85139534105419,63.02698436196557,66.34306681895848,64.55155145425047
64.87762019210838,63.014271089173626,66.37079310151974,64.54906022648031
64.87986070292868,63.07624325129951,66.42643946462462,64.52145836535631
64.97930289815406,63.15335939681113,66.5298946082535,64.63275232645707
64.88195574711061,63.06261243664213,66.43082008398584,64.55007276314637
64.858408705538,62.93958961582802,66.37903140352803,64.46233121691206
65.1200835392508,63.25851939498438,66.61395875041973,64.70493391077244
65.04869741796912,63.18662249797095,66.59721905839541,64.68042545313348
65.08718281394891,63.248661966313115,66.71156180066163,64.78110652357691
64.94572634222793,63.133737671175645,66.58100593993815,64.64359304083817
65.01051672248968,63.0943460787744,66.68495310116143,64.7092636572158
65.0581513960805,63.1202557557444,66.7424816545598,64.7590246335238
65.26507951976595,63.27028596427773,66.94630916233405,64.9798705981646
65.28457835061494,63.36795648658067,66.95101338494571,65.00122429759038
65.17408743297356,63.23845540167877,66.85655054590137,64.88306642650188
65.3480590028496,63.4566689167748,67.03160936495112,65.05147215292575
65.41660302405845,63.50634756539667,67.0531206272317,65.10033689107398
65.39293758187452,63.47370570796109,67.06847880525478,65.12564236398998
65.36363829153586,63.46833427936107,67.00228487088116,65.108408219727
65.41595063569557,63.47816953832627,67.01339181490229,65.12223644031529
65.49636850218192,63.5763685143564,67.05539275787311,65.17468789816475
65.63275126225643,63.72875373487075,67.15853487731047,65.32724105178208
65.56213365184074,63.70454200120603,67.10067410824021,65.28851219445049
65.65059722958893,63.80409943662554,67.18461668781974,65.35633556725608
65.70220969373263,63.79102172930439,67.18282162528473,65.3653696263035
65.69932205569351,63.72724711574862,67.16387125293518,65.32416226911653
65.61271610731346,63.70852091071245,67.09481180895821,65.26574126521028
65.66411511429267,63.722336696431945,67.12599958406459,65.3291721232717
65.69437239482015,63.80144206838652,67.19940471932097,65.40492671536784
65.75493919770683,63.92330542673848,67.2508007316988,65.44243661772843
65.75077835985944,63.907640655383744,67.30239016469504,65.45619390304833
65.52035567911051,63.65486406289341,67.08614027903016,65.24856424223329
65.48765228881842,63.52203846041228,67.05552513339724,65.19103883330946
65.3888830613863,63.449165160279165,66.96396885247931,65.12193215227981
65.42666277300152,63.40491384101923,66.9775726917744,65.13573965375657
65.35666113137034,63.303752483155044,66.91914685021136,65.08549755220197
65.29499336609987,63.24070897716291,66.80389540504824,65.01227926953794
65.44216457979854,63.30797325536217,66.9281760662464,65.1357215983138
65.45194844725731,63.33117657606008,66.9586925478908,65.15348340495312
65.47275403489945,63.396060268633036,66.95682349703023,65.17213548101104
65.59948125310824,63.41312151854228,67.02980940017181,65.25559035795044
65.82953728955663,63.6338134873306,67.22883197428422,65.42136760042666
65.70858193816635,63.58043153022392,67.11728049283171,65.31589605626013
65.81972528271118,63.704390096460315,67.23155427023924,65.43697501462086
65.93308767545747,63.7852857326955,67.31706692177562,65.54061235640322
65.77911049087152,63.65542243789921,67.16069184617598,65.35921597786329
65.97653487790724,63.8345487091486,67.37462478672641,65.56662994951454
65.80087988537795,63.67709259359474,67.14582718125807,65.32929840522542
65.86412585906966,63.694050299922786,67.15991126753835,65.38503594518266
65.8050462802814,63.65064515794018,67.1019198888547,65.28186521012891
65.78654180197752,63.59291362639221,67.12572807597022,65.3196789291585
65.86855477661723,63.74495665320282,67.26315610344032,65.39771173928276
65.95436669939237,63.81512804338572,67.38817479495712,65.48927460795963
66.05959735646792,63.89428228512904,67.49002477842481,65.56368087214707
66.17830512358877,63.97485448982019,67.62968983514916,65.69198017759969
66.11447444830738,63.883368813439176,67.60605410091098,65.67011559928302
66.23836108141107,63.95436560663519,67.71411591815082,65.76910437927273
66.09652448472711,63.88626227636665,67.59803727973633,65.676860467808
66.00753866300899,63.7503025084456,67.51223347023593,65.54184080718112
65.95411818358805,63.6266055522123,67.4630100402355,65.4376564539491
65.89670633688637,63.636611951699685,67.44937578267972,65.40922429875039
65.91570273563306,63.60295099038773,67.45977155468442,65.48896892320693
65.97279933424936,63.552656024326474,67.49712805809524,65.50207233053051
66.00418614170073,63.582057296691744,67.51608212441342,65.50986529395685
66.26710106349564,63.83651866231842,67.75047433503498,65.79687931467684
66.05572422044331,63.626866672499276,67.51609353739228,65.60852451066229
66.21615198384752,63.839513675827945,67.70515138184872,65.80033915442917
66.2472036752844,63.90689600227959,67.73930318275247,65.84630550436596
66.45381705900222,64.03154008549132,67.95537323602437,66.04900845707228
66.56243554371854,64.19305297229438,68.09650291125425,66.15544117401151
66.74552548313844,64.38241482268653,68.28485311042587,66.3445641124831
66.67030645164438,64.3021734642452,68.26503477693002,66.27477439772466
66.71194282635034,64.2819563332607,68.33653168246676,66.29329726018453
66.79874877876422,64.39176087245163,68.33687852968642,66.33396763479661
66.87554088865511,64.40791812215498,68.36785744144825,66.37057096732352
66.70998684161711,64.27979295010869,68.22773834691804,66.21951385841007
66.67432139385042,64.34314707201659,68.20829816768641,66.2582291459517
66.82488934409608,64.46683259647945,68.32280202929493,66.36640628908577
66.96573381821722,64.55281614577746,68.4365221564644,66.48376579319783
67.05916061869374,64.61953467448697,68.55753672734829,66.5960559060812
67.13391131100656,64.756914818745,68.68911677147169,66.68778395989027
67.33585378905225,64.88989036331057,68.81287175217857,66.85700571430183
67.18560196296109,64.79490154909918,68.668251413551,66.69330522699178
67.35037538869048,64.88941158175491,68.79942663525823,66.79930813095052
67.35600481254845,64.8598038378195,68.7814842430214,66.76937731223506
67.25307109246206,64.75715702433654,68.69600243024924,66.6611064023132
67.17376426107015,64.72344151513896,68.65640248637688,66.63032939082349
67.05172129909145,64.59843087312349,68.46876247145228,66.48929655450526
67.17654948973721,64.71125473086364,68.65188655204415,66.60770051654765
67.26622792473067,64.76079614864652,68.74336447192441,66.71693055329848
67.25227183313538,64.67871676973148,68.72036164060049,66.68723769336972
67.35971143803593,64.8421786493097,68.85565886271553,66.83518073114342
67.28574056291124,64.83062771459738,68.83475972280151,66.76832944644853
67.19783346189482,64.73889832574659,68.67328386084435,66.65749647848183
67.15738360915064,64.75500864681464,68.67195545941415,66.61108009480645
67.10097866471159,64.68950800715524,68.61342652074156,66.50663902558252
67.1448808921215,64.78122386779796,68.61675061689057,66.55530869799314
67.29239308460848,64.88510145545878,68.68107577189487,66.68977798720007
67.14382050255334,64.73725826523177,68.57896817506025,66.60946710092362
67.1381050627948,64.65886591651274,68.58573810586284,66.6038537188613
67.06496151564015,64.61897953709662,68.54116423269042,66.52680193194055
67.05913217297561,64.62308156825662,68.57571472639694,66.50945499015637
66.98321925871424,64.51877359159654,68.52680986309664,66.38317608304058
66.97889757687382,64.61422976146959,68.59879547407196,66.40685874999546
67.04434133203303,64.56814034139933,68.59558287300256,66.45350617379036
67.06990750453082,64.59199304053757,68.61269122728918,66.50615589318646
67.05158366963245,64.58146049959471,68.62008894429665,66.46954024215556
67.2497585884381,64.83331468270865,68.81074652642873,66.75125290964021
67.14944970502052,64.71998328903419,68.71433869668263,66.6621276783764
67.16850475003413,64.73131854793007,68.70757157497002,66.65791518514017
67.14965422902566,64.66418682965168,68.70948134864854,66.67812372790648
66.99935555252881,64.57443478694184,68.53386669270104,66.4803114292498
67.02408697444768,64.55099132327605,68.59048025286913,66.47561372133725
67.10901157548354,64.72189240608306,68.66676586167979,66.55138570863836
67.152110509831,64.73570322661985,68.71408959632309,66.59558071051401
67.18689945909713,64.75746638494874,68.75801419413438,66.6233559373911
67.09820981779134,64.70371986817764,68.67621301833412,66.60302054188513
67.29305573777766,64.84868143933,68.86925837411509,66.75805204572517
67.49108399682125,65.0284800443829,69.15099937777464,66.93358046023344
67.52264233007554,65.08629869671053,69.22589959293713,66.96488900981625
67.39237821858724,64.96766897912552,69.03597641140442,66.79173346686676
67.54180693172127,65.08490202062416,69.15037880121713,66.92256034956003
67.52562634530521,65.0224121082646,69.0880077757401,66.9083045739546
67.54839711538594,65.03150436304236,69.08520713548654,66.96080755177964
67.49689106764481,65.00768742276576,68.98935312394235,66.91072708637967
67.53586887687125,65.02491871104979,69.01108469697837,66.95098791971239
67.60161563801357,65.12042679438316,69.11464312814813,67.0792224867941
67.53145422665814,65.11838434382256,69.01851237226771,66.99596721487494
67.4149756738974,65.01921261153021,68.9586613332962,66.94237078320684
67.30614488489374,64.91929139598979,68.88612855861236,66.83946709399973
67.3588639841286,65.02002888251596,69.00351545878365,66.90818723955952
67.47831129559111,65.12535936842762,69.10383072212049,67.03803540115193
67.53381344856902,65.06282343151015,69.13944793986799,67.05223189157127
67.56909901964362,65.10920794326742,69.21683691671636,67.09700870246229
67.54618913291587,65.1362872557784,69.15981997303642,67.09597444293283
67.43623689128144,65.08199194995308,69.08317131917188,67.00037731899086
67.48261335477754,65.14379283130016,69.14885397368313,67.08500641149894
67.50301885891379,65.18074716636028,69.1759687746982,67.11183902232109
67.51471724768804,65.29400599166628,69.22837235502533,67.16398863147464
67.46524556866733,65.3332722321217,69.192868417232,67.13092335595476
67.64872131707074,65.37794526833193,69.32891528529557,67.27716482170403
67.83518280361403,65.49148435971536,69.47135716137296,67.45811533180489
67.77766473685172,65.4856693588,69.40222170460629,67.39030405799556
67.82189838525343,65.48710242292053,69.45333330491677,67.43594047655394
67.64304182913844,65.2937255088103,69.26600015746735,67.23434662719478
67.58207092867679,65.24101959914861,69.22273372935395,67.15691225436878
67.56453079747423,65.23758452460879,69.20246040218939,67.14988802111748
67.51941118329188,65.2211594461673,69.08688126257678,67.08623283715413
67.45747021753687,65.21037696712436,69.03085999116509,67.01827651509359
67.35372339412676,65.0460062167903,68.88710741181974,66.8704489551075
67.32168433717904,65.08340579348224,68.90439680796997,66.88540410537581
67.20751593396028,64.96373213000825,68.78795729500087,66.78019728246773
67.41409817238137,65.20135893230074,69.0111619927793,66.98551114189726
67.31735502688352,65.00855648936285,68.92537935061905,66.91562671471011
67.39428651639172,65.04703418393694,68.97484161392723,66.9807309896579
67.17019142185772,64.88033087233711,68.79269100964412,66.79932468449614
67.32983930239224,65.04629787667196,68.96075543530705,66.9267255900821
67.61752187608394,65.33700156986465,69.23068025801042,67.23071974862927
67.80710330665424,65.45330141288717,69.40027885819903,67.37764823154136
67.77239326590339,65.37797134788715,69.37291767464774,67.34055021746669
67.69182065683731,65.31017428938814,69.2696259224353,67.22982855447775
67.56997211775804,65.23049047860891,69.15533003245585,67.13551238603638
67.63497502805583,65.23877497261856,69.26979733439184,67.23462784970827
67.5961445021772,65.18623078834258,69.24081793664469,67.17849866764016
67.67319692207982,65.23360769425148,69.29473602091213,67.25064895346699
67.68654396266042,65.26691387123869,69.26726246459627,67.21825068409566
67.77855622289158,65.40755608702476,69.38920336291608,67.34509237899597
67.78670066163782,65.3528005393558,69.35094983570536,67.29791643882446
67.87536381691199,65.4808539967762,69.42718831771305,67.38612482546196
68.00049451896405,65.54810215422913,69.51713626450837,67.4641791367409
68.08511150994057,65.68195885470269,69.58208981335191,67.5530948564916
68.03726701543972,65.65842964098488,69.56188093882785,67.53578547765362
68.13154064959078,65.70925347071054,69.6810262494882,67.66020680782015
68.01772015701758,65.60032839829596,69.64825687649198,67.56818629488335
67.97528156111503,65.57829566527757,69.62276453234828,67.56536775694771
67.97975345077994,65.5877997016552,69.62515482716036,67.5774978208527
67.87311149498294,65.4830198230412,69.47663928340745,67.47374813031897
67.92380045229669,65.52605123001976,69.49364210311376,67.57370684389944
68.02675350643322,65.62877943526581,69.63961175510843,67.69566965560439
68.13407800320292,65.654568407633,69.72565057959831,67.83076959067986
68.15467021814156,65.72844491037611,69.7830858268147,67.85769286049391
68.03586991385589,65.55626722841936,69.66011057237947,67.76859029197321
68.02761640330522,65.61330720784828,69.72009972876494,67.8350646978349
68.13885470194015,65.70197648706394,69.89408966433668,67.9602252202396
68.15363591875793,65.73244564743973,69.973347537503,67.95820294235625
68.09360565512894,65.66386798333022,69.9153461272583,67.89904951823755
68.05957849415692,65.62881472686718,69.84181154504975,67.83914449011961
68.07962085836435,65.629266765533,69.8476305431327,67.88923005636663
68.13765913873905,65.77767355455636,69.93686727519668,67.98364063837676
68.2858934995238,65.98990635168923,70.13851440998229,68.20594307844598
68.24997115701761,65.96091579281418,70.07732944237257,68.1673487400837
68.24564092669182,65.87749091580307,70.02359658968791,68.07128075145107
68.51641069632791,66.07307541186967,70.23257039629574,68.30215316458771
68.53343646629476,66.14376813008225,70.27931381442993,68.39127149681075
68.639426620935,66.36205809563886,70.40671614270396,68.53814440816508
68.4854841877231,66.22118576690971,70.26004477257396,68.35966337188931
68.33493572317421,66.05306728177123,70.0773737303749,68.19103063760541
68.27810879209207,66.00309388184112,70.06230298331396,68.18726113097378
68.20563124112985,65.95545134851535,69.97673957035843,68.12920167437048
68.17906836115746,65.87790624418132,69.94106588798076,68.07294845334451
68.26049471595977,65.94678256617438,70.00895957384095,68.13032035605698
68.1831120076694,65.89143765306275,70.0367303034686,68.13395511427453
68.27346779909003,66.04296046795679,70.12172380754564,68.26922674762257
68.29212130909802,66.05799806984275,70.15021838846101,68.32563766050684
68.15424256747036,65.92353157584668,69.96919656487358,68.18174081034962
68.30615153215895,66.07851194487343,70.03961012982181,68.260233446844
68.25620311173112,66.05132748317415,69.98831559022827,68.17354344566542
68.29258307521623,66.07219494847979,70.0274845194867,68.20485586440455
68.31999133263602,66.0029755604433,70.04806980777242,68.19437050684593
68.38332606167714,66.05534485925739,70.08126331527643,68.27293379185471
68.24566026459142,65.88114391520172,70.01113709056028,68.12764038215161
68.32309466537839,65.90702984411612,70.03068988541051,68.11420991632414
68.39411848131127,65.94899363826897,70.01228733974054,68.13012237500911
68.52337347277978,66.03476100723017,70.14372538433096,68.247110442684
68.7103694690077,66.21195163929528,70.30868634199166,68.43239924582775
68.5919993769653,66.15809007827102,70.1718179519331,68.31382591670393
68.39079962237422,65.9429478795259,69.96863647717433,68.08311013411554
68.24038657603033,65.88932005324322,69.8351063408094,67.9661325099862
68.2290146206978,65.981054780707,69.94826242425778,68.05285284663408
68.38411303655772,66.15561623378866,70.04610280780858,68.20823421846482
68.64236845043128,66.34472151104458,70.27015921403947,68.43341070506564
68.58813183426999,66.28958285603386,70.22514326211794,68.3814030238413
68.52065204012521,66.21062457043047,70.12196258458778,68.30792946950403
68.37858706499452,66.1235621286462,70.0224330283995,68.15647001864737
68.37472837375385,66.12387261805209,70.00885625998339,68.15082324566447
68.31258894091948,66.00148550883476,69.90330411482,68.09107424934508
68.50466378706193,66.22733717157435,70.08830710787903,68.27596706855121
68.58019762197878,66.32127024824015,70.16947654967902,68.3583702091082
68.42684476041566,66.21780991042785,70.03719571905192,68.24586654696202
68.43149381098542,66.22069589631377,70.09014271208814,68.3046134799123
68.42634453669841,66.29795987907009,70.0577954635844,68.26148542965056
68.53237722780396,66.34883062395117,70.13268303148377,68.33467007760348
68.44913958131751,66.35994785147305,70.0507482702055,68.33520308510192
68.24889229493868,66.2166196923023,69.87567336689101,68.13834964670892
68.40333656153857,66.44495772307208,70.072772473073,68.3171813080146
68.4276696534316,66.37712859200022,70.13682853875399,68.33146346713012
68.37090274912359,66.2987491526,70.08247948614812,68.28298394475793
68.44114584823467,66.36020762662223,70.1295652472501,68.33535266453995
68.44169793516414,66.39418694025395,70.23727522643134,68.39448402406252
68.4675285994114,66.34210154395804,70.24088153557531,68.44770224763283
68.47610944918705,66.35522491617355,70.22012666448848,68.43293232804534
68.57316555749101,66.45903576806205,70.26144712792244,68.48363933938143
68.6245159939294,66.49379892404393,70.3106358196712,68.55460905412492
68.73473132568881,66.61575234462782,70.4269057643154,68.67848164480618
68.8792582236375,66.78017732378808,70.51688196644832,68.75396691538415
68.86133285903743,66.7588265378204,70.54986021267459,68.75523724655082
68.80919958839249,66.67294403662625,70.53554115307705,68.71504715531859
68.75161298831789,66.53831641152807,70.51598743449786,68.65354266866856
68.8317853992029,66.6851515794573,70.63172191248361,68.77952217255365
68.75860708816444,66.64130339844029,70.54254950761221,68.73823682541548
68.76474634883041,66.64850637158455,70.5049609692045,68.69841315813272
68.74627189705285,66.57098903215558,70.43913131515515,68.61590514004894
68.85897838654678,66.68655706009237,70.51055174076853,68.67764836627842
68.67108050211573,66.45990155244739,70.29882991019754,68.47588351439178
68.59797269604478,66.39991145823781,70.23361366722466,68.44496195677584
68.55484222026354,66.34325390006052,70.15491897225512,68.41179922667443
68.61735802875477,66.44826185356033,70.17076023543,68.50728617412418
68.51762250053748,66.42810226366328,70.12501752487528,68.43989114435824
68.66252696801304,66.52462538080282,70.22651571135259,68.60990196888726
68.65827454586993,66.55816290375769,70.25919784993413,68.60824557326806
68.76911411398801,66.69768009421688,70.3579446603997,68.75342153474008
68.65820268733042,66.6059123441946,70.3268170949945,68.69874626664205
68.57571600624385,66.5686544685398,70.2734688815888,68.60953837276594
68.53081110788997,66.51245583076785,70.2761222986057,68.56658456600692
68.58906346267715,66.58321036976137,70.3478432596631,68.63059261331249
68.46815722322096,66.41088939382038,70.22172554441455,68.45753350456913
68.50867518009808,66.40113399630846,70.19755332566646,68.46844671905363
68.46114132602871,66.32568734472449,70.11979819146407,68.37560213870101
68.45169406354303,66.25511888491023,70.13915153271806,68.40404229104185
68.36185798543579,66.21160696590162,70.04323640996384,68.33897146647868
68.37967227844494,66.17777956704096,70.01424617350847,68.27374115943043
68.34237185968247,66.11933503013667,70.04282186133341,68.21636711978134
68.39946844446618,66.18406816835835,70.05920617910631,68.27539752206103
68.35885517240726,66.10099498494536,69.9939525228656,68.19119120491352
68.4223028460845,66.17022898254457,70.09789055304974,68.25273919867998
68.36607262251121,66.10720617584285,70.08610183343812,68.20946524829439
68.40746523818977,66.13048557351735,70.07549198578766,68.18518544099425
68.45671886695868,66.18210376421248,70.13127591709171,68.21666689689482
68.65304679715734,66.4125601510969,70.32548169940598,68.37166722991041
68.66440914014669,66.45997105188076,70.36960055217047,68.45783424715374
68.79596856182538,66.56530756485674,70.48930706189483,68.57805118864931
68.97037179719557,66.66144366322946,70.58370979076395,68.69291300093673
68.8606679152055,66.60529952578835,70.5513390253106,68.59895510538408
68.74193472659022,66.49076986312652,70.44220541269652,68.48505988476266
68.66974129970757,66.49302649497793,70.45065134481554,68.47855409465066
68.7861007573833,66.6297239065153,70.56492001160352,68.61136579944342
68.85215773486762,66.63808482885204,70.60109463641973,68.69622912794635
68.85027554902733,66.71894301771977,70.63365179875431,68.71527274957555
68.99258106297225,66.83838210523002,70.73628698508982,68.79774556617073
68.89398976575706,66.72054387944824,70.64865834761599,68.71330449038862
68.75992411742843,66.56782314018506,70.57112619205361,68.6679742549728
68.87259824010941,66.63970751317827,70.62668065658849,68.67917670740522
68.8460050725926,66.63907027321298,70.68867918638863,68.66925921977017
68.7500714812269,66.63582990238582,70.6204780768318,68.62300018316914
68.89306436362179,66.73958051505251,70.71909692564276,68.79470056158074
68.84442488892954,66.74628919633534,70.68918704997301,68.77989725346954
68.86731577406003,66.69766049032485,70.67026834497571,68.75590761967531
68.85991769274777,66.67256111304529,70.66524178513633,68.72898362101346
68.81059279359019,66.62197179556401,70.58605128582192,68.68741880078223
68.90886701032493,66.78844130301933,70.73477953126317,68.80867707329189
68.97998058395063,66.84359718797619,70.79130188331264,68.81914313671466
68.97464915153213,66.85190409515512,70.74217200015715,68.817895937301
68.93785089287307,66.85804707492183,70.77662179232894,68.81010612994785
68.82606577306818,66.71557580248825,70.68229320074254,68.71376234129389
68.72812602010218,66.69001851215641,70.53339752934993,68.63371949644673
68.97198059338494,66.96168362261069,70.7780581121083,68.90301432536651
68.95278241197614,66.93284886325489,70.70225272814356,68.87071307593533
69.08483800256565,67.10556434314034,70.84202730274131,69.01497492874219
69.17168806461378,67.169008076673,70.91849122896132,69.13947764949101
69.29518621982231,67.27810748262874,71.05664241124097,69.31686365529387
69.20766779620435,67.16829676488344,70.92364510126922,69.26451078585823
68.94490119968938,67.01480059974763,70.71594741548311,69.06139306603706
68.8897444232263,66.969987486184,70.65701975767504,68.98392044644507
68.82010362958532,66.92432235572966,70.5399845452132,68.86886198944704
68.84942673220296,66.86189004386274,70.50798621276219,68.81864266061953
68.84781764662914,66.8323679858876,70.48718789666175,68.76144537148629
68.7810359124838,66.78179796586329,70.41780260308933,68.71530113951344
68.96093250434089,67.00028488680626,70.63002243433313,68.97377133073788
69.06950615454157,67.08092313091372,70.79302040452286,69.11839401455862
69.03122237868702,67.03883080256355,70.74105143291824,69.06988774298557
68.99143327070112,66.97028135573005,70.70627963313227,69.00356593035694
68.96095678323063,66.9592532811922,70.66698483021943,68.99854243668648
69.04552821916538,67.0759946553435,70.75962014846702,69.11268813198267
69.16030904593048,67.13439517455036,70.85632506477266,69.18875299798361
69.14494495041946,67.11495590123596,70.84869243622508,69.22254417157392
69.05245057744783,67.00946044844146,70.81648966599124,69.16095641091066
69.26387269499601,67.25851440359732,71.00350753899173,69.3415274873489
69.09548560860188,67.12932968076687,70.8291569987156,69.16004159347241
69.32660400941161,67.3730632776316,71.11357452027958,69.43670406010175
69.24794370002319,67.33509052225614,71.07755047279265,69.32036710440896
69.35848258197399,67.38891476776001,71.14112873850166,69.38099701994462
69.26996785038791,67.34802324520764,71.09168261269836,69.29823102766696
69.16497118741943,67.22188753140465,70.97251450401642,69.15840807748815
69.27980722907787,67.30303244220461,71.0505964581558,69.29790097945613
69.17782671979313,67.21339615965407,70.94753723958631,69.18477767533376
69.22737726924936,67.33138988719452,70.96011688965112,69.22563370906992
69.32263957284201,67.39491761600436,71.014105200686,69.27440365115122
69.45237589021602,67.49075948782678,71.11336148969944,69.41829659902437
69.35447182780574,67.34368358482047,70.92269222610547,69.29180049625084
69.41435850732985,67.34731533314995,70.98575671321173,69.39928731674296
69.33092283970232,67.31858393716406,70.8785148126425,69.3186923863382
69.4011638382028,67.42472565025918,71.01799716316536,69.41282336132743
69.49238061478292,67.5429197417274,71.1155306377668,69.49887485698179
69.55847611043353,67.57862792014255,71.18197745191979,69.56698740180119
69.59929521691947,67.64409848689294,71.21377970672782,69.58962215771481
69.45469925235643,67.56835555409721,71.02240204123082,69.43666007927243
69.54856267062665,67.65352019705175,71.04349557734211,69.5149941934155
69.5277068002925,67.50350173447548,70.9358127371372,69.4374945604509
69.45026952480427,67.37248520970957,70.84689836405825,69.35441176089995
69.61124232818321,67.49856981862142,70.95487515362899,69.45563745492714
69.58678496548207,67.4427130808999,70.88672147005319,69.3867407321395
69.58610665203933,67.47377517735093,70.91471649834084,69.43540033812478
69.53349650563423,67.4310645602506,70.90391196276457,69.38452693028886
69.42881361837647,67.38462482175484,70.78085398792365,69.32274125996506
69.597265722115,67.56416237009694,70.96876895534221,69.53646704241582
69.68753914990349,67.67241288113412,70.95789212084314,69.60082036869181
69.68211836479595,67.72317162353828,71.02143671002835,69.63473857596325
69.71857342895112,67.7741878199491,71.02129346627162,69.64659812290795
69.8420499483607,67.87076882433115,71.12516463844328,69.78393873786324
69.8225117015715,67.93902565161483,71.14398133499934,69.80621167315894
69.6822607297786,67.80978983450022,71.05691703328652,69.67159079576004
69.51603470257712,67.64014431662638,70.88789220007506,69.52776507494869
69.42243141542487,67.51412999177526,70.78110294954998,69.39832192621847
69.3955218310113,67.50871728251472,70.83965952471216,69.42449009980756
69.64330332710938,67.75317941656793,71.107027190405,69.66670753269788
69.70763968141016,67.76519477264064,71.18099091423561,69.74870392420348
69.78420923988047,67.7733421197174,71.25289197539995,69.77716681425385
69.5931216136219,67.59667471682769,71.09093590774278,69.62145025489878
69.65447595616597,67.81234064968594,71.19450940070872,69.71330532096162
69.71902866572515,67.81844026391656,71.15972490350894,69.7959748804182
69.6984594173167,67.76792977939502,71.06708615339242,69.7583772092709
69.80661335351472,67.90113664886762,71.18504413351216,69.87653973248443
69.9239523538566,67.96768954892227,71.32320628510236,69.94021937740006
69.95355724054126,67.99158747940602,71.4275525267093,69.9841979279413
69.9748686917801,68.02109541847715,71.3734638084622,70.00111169227607
69.95938179208451,68.01031926591166,71.37011782434449,69.960334324318
69.9174437044288,67.97662094222578,71.3604391107577,69.85963475419088
69.79303255542148,67.87162547397976,71.2543955048577,69.76500504952375
69.47306271967913,67.46379642267554,70.92428943520689,69.43050474293563
69.55708960811161,67.56875039857205,70.98586058323893,69.41745457381784
69.42871409761783,67.49520894636133,70.8919414255498,69.28704258201223
69.49584253526815,67.53568820431309,70.94208062650068,69.34033829329343
69.49492542651673,67.5667862082226,70.96053964759085,69.32830458603439
69.29676650202912,67.39344117504682,70.74915250717258,69.16014087547784
69.30908966872073,67.38809707280092,70.74823704283227,69.18079365804725
69.25351410638967,67.38995432719075,70.76207987297288,69.19271459741832
69.19149582563351,67.26362559674219,70.67853851165215,69.11944342759348
69.35167973916391,67.43926346431407,70.84068496566272,69.22949920690444
69.48917869639986,67.5053373467645,70.85594966001442,69.30854971346008
69.38626111667686,67.43813719973454,70.75635475504814,69.24236149016095
69.49096844006776,67.5909901972904,70.88938627173081,69.38145847102766
69.55587153502583,67.65655815449007,70.95444773611047,69.46397912783114
69.63428477825175,67.75823556047662,71.05433606186465,69.51824802413005
69.39018994910822,67.47641224856959,70.80690263878365,69.30175685513989
69.13717101523255,67.28143787857103,70.60687910769337,69.04958142902531
69.22145424940265,67.39529428907818,70.70685785341817,69.16129046141575
69.2613090991206,67.4257649364643,70.8088389992287,69.26049497240308
69.33584499829057,67.49852199994677,70.81795525189372,69.3164454446452
69.12292738383749,67.36933668532808,70.64749319228052,69.10946749563966
69.07130130194788,67.30240309308923,70.61541065161693,69.08052071555811
69.23950457629411,67.4874963409092,70.79053645657243,69.27580192647301
69.19088752320572,67.48741347012394,70.70681667321986,69.19555526043705
69.2577988319203,67.57933908478147,70.76080160135686,69.27133283375858
69.29001913183373,67.62340522207968,70.80005499835008,69.29419955038273
69.2870174322734,67.59239824174183,70.78471624656194,69.2854460992507
69.30431559749333,67.56715843282643,70.8042449575991,69.29756845099556
69.38121741176744,67.62044281842563,70.85648724040364,69.3484787201538
69.27309597576647,67.57906542195904,70.83550526441014,69.31029756566772
69.27845315675427,67.60049237585689,70.77928780681678,69.32526771754821
69.5712743449851,67.80910997787082,71.06335930079331,69.6014079379809
69.41348048287429,67.68086583494214,70.83102353856066,69.44593404481758
69.57679933522162,67.82944642674089,70.97125492493898,69.56067444160536
69.87311949325219,68.02850175354922,71.23612970710329,69.81994055457373
69.90514119260861,68.02765162397067,71.25718378961561,69.81994646859879
69.76196059995907,67.94688658364392,71.17346522754859,69.7279519743268
69.78109840226784,67.91819791002074,71.14611885738162,69.71315695999958
69.647655233794,67.79104486706554,71.05884080343057,69.62784132503478
69.75822311495561,67.8499404871705,71.18562350165196,69.71105710097856
69.67240095604795,67.82961318650032,71.10772811315668,69.65661856617368
69.55782733383182,67.79531863115595,70.99895572908711,69.58362333553286
69.42137824913029,67.69645350082844,70.93172693474285,69.52192771950887
69.41990738588719,67.64747503612158,70.88322129449124,69.47706832158143
69.4665831817223,67.74739428055629,71.00623263061829,69.61402793229438
69.55925820705593,67.82132161580633,71.09827599353302,69.7052916124536
69.43333269152612,67.71318962207236,70.99311529481449,69.64609591678442
69.38399966651413,67.69187065986513,70.96113698676858,69.6288198517173
69.3635997303803,67.6566836091374,70.97102304395109,69.5546044009694
69.4745732839536,67.73834877483499,71.07458754863801,69.6438110140951
69.46111635228675,67.68784725611614,71.05046238142069,69.6427630425684
69.3623382436694,67.59172946165687,70.9354162958665,69.51915369998149
69.3987713504548,67.57722318724412,70.89454113966853,69.52523851308881
69.28222757417397,67.46816763182537,70.74042065912452,69.42004818839125
69.2293382212976,67.54601784557154,70.69904537177653,69.39870987345837
69.31373777319128,67.65074986228392,70.84180791833911,69.48217262634691
69.28436442311825,67.65834180720786,70.86096040897591,69.50262220331182
69.23659509506423,67.5705078858865,70.80353105509003,69.44102651740447
69.28160242515742,67.57012404370899,70.79584488073338,69.48959049164058
69.27277583132332,67.5951116088205,70.78092714070692,69.47596469442965


==> results/protonet_miniImageNet_CNN_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
30.093334197998047,29.946666717529297,30.666667938232422,30.413333892822266
30.928421622828434,30.648421438116777,31.22807091160825,30.95368475663035
30.91547395206466,30.640393978555263,31.316113813336926,30.92649520367274
31.207572272573323,30.993095475596444,31.673936810040065,31.180495186439952
31.44991763419236,31.258511325785594,31.968450804344272,31.435964458920438
31.64699320911517,31.470826684070158,32.18860433797733,31.590488305115194
32.000899964655204,31.73582563516125,32.54603540259883,31.924557159862204
32.040540779632614,31.742411536565204,32.57423949315037,31.958873652749503
32.32558558755218,31.95858822694897,32.983290447827876,32.2137184160792
32.62565444939743,32.235166497988864,33.27245303191816,32.48387941770553
32.779306757312796,32.364115215187645,33.430943905172164,32.669851790821966
33.068341196111646,32.48803598331148,33.69977558139797,32.91096396349588
33.189684423408245,32.62819125771858,33.843720286208146,33.0587714952556
33.36390544507855,32.780130993712795,34.05415589187678,33.203288399385784
33.516205506699315,32.96061029498926,34.20012797263992,33.38085174282196
33.90454509656146,33.27312583508512,34.67963555494125,33.726887830484756
34.128828125476346,33.46277456717077,35.00772075340723,33.94848930141607
34.35526570746136,33.70639678012854,35.24997698524354,34.19300820122254
34.41439326280175,33.73880122548888,35.336693386705754,34.27243716283446
34.52204151150683,33.847465396542454,35.42586557958631,34.335530957609656
34.66104746488061,34.01281074753369,35.53674469122074,34.50296511686494
35.06543207046798,34.36338658232721,35.94752260346959,34.85685158171661
35.3186661400342,34.58392763922528,36.193212528767624,35.10224929041362
35.459355262484415,34.718973806262966,36.28812898927651,35.22733544341648
35.57936886245054,34.83687399858869,36.458191730431714,35.389582975519986
35.73409586970751,35.08238262337491,36.65723272876651,35.5760029355991
35.72976787839192,35.120352546204614,36.73326394908488,35.612526686938175
35.79345787932267,35.21317514006287,36.79939876515674,35.67873941346125
36.00542978271217,35.442667147546864,37.05972064353939,35.951723639903136
36.12460555135911,35.54263848622078,37.22892121803681,36.04587574463978
36.30710794198883,35.75930771342252,37.40612314679969,36.25042539376627
36.58183014818202,36.07418888979249,37.65402284774779,36.51859082258956
36.77357283124075,36.23713923770024,37.84519520079495,36.72511400386141
36.86680873377527,36.386924535506246,37.93654987224393,36.83979214335832
36.79294570189598,36.3581791979503,37.90066319643627,36.760494551938955
36.80730812926723,36.302439084478415,37.89582104277339,36.73725482537031
37.223005928655134,36.68120816784574,38.299762326008455,37.14649348104204
37.1799190092336,36.65528085534506,38.20811384416603,37.09082858866137
37.38123331887957,36.84893330061166,38.433673497766186,37.272733294567296
37.638919007352875,37.0956874745096,38.66708960288056,37.531958318407895
37.67551392124219,37.146798880478215,38.67650612223886,37.60777127009441
37.89728455147264,37.40183926108259,38.891428596304856,37.814806431831094
38.057280044167904,37.57957041981222,39.01158058918289,37.964269791854136
38.09054151666711,37.62741064804373,39.02522156491057,38.00153781582125
38.2993094688222,37.85734300467132,39.224438163635334,38.23004507853852
38.35783838316032,37.894568044267004,39.379210322079075,38.26464573867913
38.472196589783486,37.9924702442939,39.449788435571286,38.373618387693554
38.50384498661059,38.08715913052094,39.46088030340927,38.42323914028145
38.45451160258975,38.08241614873051,39.41989087878163,38.408832990030504
38.754607312299925,38.3743458371536,39.6792384097788,38.716200511669314
38.89446203092011,38.4961428069389,39.82264640862515,38.819727254164256
38.86087575731278,38.463726423610865,39.766815338964065,38.79230696178393
38.88420926776303,38.48275884513004,39.770146243321555,38.823861475630736
38.89181396389199,38.604226959127374,39.85608892715605,38.90842807470517
39.03908079873397,38.75626723485583,40.03502451963419,39.05135381402639
39.203623419679346,38.902374000188715,40.250779845454744,39.19728493646283
39.29548780125835,39.016417813680725,40.35395645423006,39.32052686442264
39.25919193267298,39.010763396258255,40.28106580088642,39.297757082307356
39.28265315630506,39.00434090473712,40.31168697213792,39.308001982432344
39.546862826537556,39.22830945590339,40.53024459761593,39.57234348033647
39.55619157031243,39.29625497943831,40.565276902737686,39.595145934629585
39.680753646848196,39.39877868225836,40.67157063358704,39.649043304363296
39.87693522301642,39.55377052828242,40.8793523640155,39.805677480898865
39.95333171255089,39.66118682351944,40.912789864031936,39.86117522671081
39.92997387797983,39.656396523676925,40.83743089771893,39.84036918353059
40.069109334714284,39.82825429406027,41.04455219000678,39.997816016965174
40.183630145378174,39.917505698704524,41.13083809579652,40.14215872260793
40.345392186221794,40.080548151612106,41.293880622039914,40.31074003566234
40.36820222193819,40.0751564376055,41.28982313956328,40.338351866131845
40.42074826748568,40.1543572895328,41.350212007494086,40.41389743456617
40.434681435270356,40.117567501061586,41.360530106170856,40.41117307067744
40.56461259431139,40.236537864627714,41.44985583547374,40.538120223461625
40.63351621293419,40.351603553292854,41.55425150974291,40.64302272877029
40.560801278853965,40.27908008595873,41.47879526253847,40.57469227380551
40.655422968986386,40.40721962484583,41.56961625489955,40.69059928945073
40.73657441220662,40.48252272225349,41.624673237472415,40.76022946252524
40.68023368910202,40.47426812879136,41.5581858965365,40.7428679238993
40.6602048722108,40.41482538973273,41.55569991883166,40.74324782943708
40.77821304666736,40.59338627260862,41.685494686509436,40.91296448925898
40.91642192185681,40.70740591449672,41.787634418161325,41.00968927904474
41.06747605697674,40.828689369019244,41.92356445191368,41.14741434750781
40.92070270651101,40.71780093088776,41.78985095491861,41.01398284200812
40.98730965492721,40.76469514614229,41.80286813100945,41.04458940193258
41.03391885128385,40.830901747633014,41.837252994720245,41.084136374587295
41.109203365397086,40.867816411413976,41.865531618047,41.10505893237889
41.27563580303047,41.02638666211375,42.06566856352113,41.24923667972156
41.38408361609015,41.099755876291084,42.13110866744725,41.320320348132675
41.345671641984445,41.03377432749469,42.06065780104925,41.264283256872076
41.48444958292344,41.154407273145104,42.1172635144072,41.403200246455846
41.50000574862339,41.182968965725216,42.12420453131435,41.413547819142934
41.328660113382284,41.005993325053446,41.98910826635262,41.224180100027425
41.40379892148839,41.109400464698986,42.080869681932,41.34576983669609
41.430087283041914,41.21579992984637,42.127452201253966,41.437864608587205
41.47374760699607,41.23022071864731,42.198710557877035,41.47274657813958
41.319699351962264,41.03252315849941,42.114835790272856,41.32413199865588
41.36906495714177,41.07993957132646,42.20202250419776,41.35972027005512
41.48549598610818,41.186616249046985,42.32582500871107,41.44508466632291
41.434278234583836,41.155953725472926,42.31324217151939,41.43790926212533
41.36818191076414,41.128357645303275,42.30858445814127,41.41278443401176
41.315362331984616,41.09552093228997,42.2537247688001,41.34083734680722
41.47049667743005,41.23263883442924,42.35502135467656,41.47342357545787
41.507447819939806,41.30270989360504,42.432854405118746,41.536749236840926
41.62470533895121,41.385774023989406,42.55890467256286,41.62707630632397
41.69690288757881,41.42586400724767,42.599014812750596,41.703036915345635
41.75388013370111,41.540612780293685,42.67511458607784,41.782068035741865
41.66782424908779,41.41721649321307,42.58893545285135,41.66919319597607
41.71970932293878,41.49549591466585,42.65670940981783,41.76760868380083
41.63173740004933,41.38861172708221,42.54037071102902,41.68951368580294
41.74989841784221,41.50308501482406,42.6076676454288,41.792563499719876
41.59624046596049,41.382108889028665,42.42689913042477,41.6626395188593
41.689950482931415,41.469232130860675,42.5335436786788,41.721709463877055
41.74362276842527,41.5556431536527,42.56952292422313,41.79220567230898
41.75592744477558,41.51874542877017,42.56190415274999,41.78098505983912
41.68833447268182,41.45220373351258,42.41637950970376,41.72821963777262
41.91283568821471,41.66431789418545,42.59740947989455,41.94339895757018
41.78421818862375,41.51788546033786,42.43900137040332,41.77705850250468
41.912463884261534,41.63143097440472,42.58576846369631,41.91802011627046
42.03188462842701,41.666954781893516,42.61785832546028,41.987551847423376
42.096696428649935,41.74825954965346,42.72807301044049,42.0594638060808
41.993693018102995,41.64143328023739,42.69126565157158,41.95351708334469
42.038324090145565,41.61995651577184,42.71813907296448,41.97816552294046
42.054491799714654,41.68329443440799,42.74499199921261,41.991015660752524
42.047709367082184,41.697631803283535,42.87049309473603,42.009247740503056
41.87493803380433,41.53586846333132,42.70611036813572,41.832322759447
41.84344430769958,41.55428177417969,42.66083264952591,41.82775716180817
41.83909979317982,41.52818704807291,42.59741613059922,41.81298145078754
41.867190131906646,41.58336861160113,42.588341312604925,41.8236835206028
41.99247156752597,41.685032120643726,42.68017411808182,41.93464875785217
41.89589114480231,41.6151955845142,42.58282346985655,41.83718405004819
42.01296910855931,41.75367618198756,42.665874605666076,41.94013263107741
42.138338965984985,41.912975549559086,42.868620999238544,42.08078633484496
42.20050533970741,41.992344952366786,42.920425862456064,42.155374547951936
42.367121812617825,42.11444387034096,43.10171678378431,42.34117086382818
42.41307644386938,42.14033280016175,43.156878703285535,42.39238706723435
42.52643577548678,42.243633191732506,43.209190898255535,42.51981523905773
42.609792308852626,42.32993658069612,43.242938729258974,42.60116735147839
42.74214658430498,42.40760962095125,43.3226449908114,42.69571756788507
42.75326518321671,42.37084873259113,43.2797138144277,42.66747918669186
42.716605564796815,42.32576403802928,43.26374270067616,42.64606473951615
42.78627842495299,42.36785424620999,43.28536839332244,42.664125051219486
42.71431712197223,42.34706879898585,43.24616488364386,42.59637928546586
42.73755208891681,42.37769548595567,43.33488193484463,42.67407467935642
42.790463536404054,42.394592842830995,43.40672709016976,42.67600047918387
42.828750795531164,42.44313367786284,43.411387863188295,42.72040071736055
42.87654245984553,42.493486993502735,43.487582697438754,42.78969405097078
43.016888502542784,42.562805148214906,43.68949127890397,42.90272486782119
42.97653311028675,42.53452488748237,43.577875504077824,42.86311918268396
42.90954652072531,42.497072377145805,43.51875470698418,42.82880730439316
42.778592077616224,42.375365380318804,43.36021264722985,42.691260033867636
42.72739950408212,42.3658291003809,43.354858114561964,42.676800929136306
42.69732617594537,42.330579804164074,43.343372469537385,42.64645413021337
42.68226045731508,42.28285507040897,43.34503528380318,42.60847535421622


==> results/protonet_omniglot_CNN_val_accuracy.csv <==
Testing_accuracy_exploitation,Testing_accuracy_exploration,Testing_accuracy_tow,Testing_accuracy_uniform
69.74500274658203,69.4866714477539,72.49333190917969,70.02000427246094
73.04129960801866,72.70889112684462,76.41185251871745,73.46444702148438
76.15483918737192,75.92929052134028,79.64743392193903,76.63749031942397
78.20661111640412,77.89768990203939,81.54193648671715,78.62795300987676
80.3499523092031,79.8974259933479,83.4432328526943,80.62860136472402
82.2640695789452,81.88947863268184,85.35058889621479,82.56702767407783
83.94133849468433,83.41732976358651,86.8140486595831,84.10562231904403
84.96437450500335,84.40488206649788,87.74951757623924,85.12322385668092
85.97324204703907,85.3077550620079,88.64207849010431,86.07268047610748
87.04239344406515,86.34265929773271,89.55278182599632,87.05868260672877
87.73289514802588,87.09181332448793,90.1728193471584,87.74744484482093
88.32822806126468,87.64907936982807,90.66257924633368,88.29562729751316
89.17549441734069,88.52614783694764,91.40557654860046,89.09794362917646
89.85529404817032,89.17338459241702,92.03759077025882,89.75108040674017
90.28018449808233,89.51748168952597,92.41398221682017,90.11638455893674
90.45266898705341,89.73339592700003,92.52634841772905,90.28587897923114
90.86713463012752,90.12486534532628,92.89607132931035,90.68434328228749
91.22515726654996,90.48368934360852,93.21866914036156,90.99167838012161
91.38746522257664,90.72239227915372,93.37180934850171,91.18141028090699
91.69451194157318,91.07127021855649,93.6688731851131,91.49946191954523
92.00816989565985,91.42090843765182,94.00217263185228,91.8649415276311
92.34670168693334,91.81765409428728,94.2354601963025,92.20445902944223
92.55224102146299,92.01596129395469,94.40268842817127,92.40005507074395
92.94933515545713,92.45015269805073,94.77189537166504,92.82404672783171
93.1324943698646,92.67631011413073,94.9060235073833,93.00190914437145
92.98989832706643,92.47176381137767,94.75636722998397,92.82031288610484
93.1352709445316,92.64249058916855,94.86669476812173,92.97195050327402
93.24075416386853,92.76022086619619,94.95753145717224,93.09580075730803
93.55742746573983,93.065315368774,95.18771466999549,93.38709196751324
93.83461824804262,93.31456188485876,95.4411532023124,93.6760316301989
93.80266356239781,93.26293260524069,95.40355213263622,93.63745457976762
93.9052125859065,93.36309267550392,95.45621778272174,93.72670154783995
94.16600253928863,93.60329270606037,95.71980896050897,93.99553156850533
94.2918654853156,93.79539789455208,95.85591648829867,94.13849756407082
94.36318898407502,93.87168251231206,95.93009714419259,94.1914866604456
94.670984019237,94.13009741178298,96.15748463669706,94.4472725797737
94.6744544371624,94.15541812122247,96.1526527146846,94.45181948840455
94.54920397909862,94.06898359845259,96.03143079620975,94.34876786693845
94.68905377821085,94.21854485877166,96.21184148295193,94.4930382035369
94.88626984743227,94.394193646367,96.38816422621326,94.68845678255475
94.94002134964532,94.43335987541849,96.41186751970119,94.71676880290515
94.97501962979456,94.55536527159354,96.48950123045822,94.82742531043088
94.88034342798771,94.45561965745573,96.36759366433004,94.7452690076624
94.82860511640651,94.41582717761996,96.32340602175368,94.71688016440052
94.98989154538607,94.59200321691426,96.48273230635779,94.89417835785214
95.02824880137979,94.61560321276578,96.4848523007932,94.90000933233262
95.12826894351628,94.61848362706935,96.5425511126169,94.96067688163991
95.31762029301656,94.82079238985415,96.70604465819174,95.13721304473898
95.42909822324599,94.97730320803588,96.79683807878402,95.24643925456908
95.35027818606149,94.92650889469068,96.7041363152364,95.19515177028863
95.53989115671769,95.14920984165333,96.8753120442681,95.40145763413214
95.61957997408328,95.23670265689076,96.94025114412058,95.4811674457574
95.53666373956649,95.1493620976223,96.87486736865633,95.38493325337376
95.704998784823,95.37015777795287,96.98522779204595,95.57194763495116
95.7836664489944,95.43745954493204,97.05751545745427,95.6362250955858
95.83593298853691,95.46463448566602,97.06201274900071,95.65831335002858
95.82974643334737,95.4730412318596,97.0709435389201,95.64398462150976
95.88346432852934,95.49576702428013,97.05408908032845,95.66985542273028
95.87310445079041,95.45261329261736,97.00860473426098,95.67455164454368
95.92348363783819,95.52209135092025,97.05221771655016,95.74230865580039
95.92912047431021,95.5456729875769,97.0471071137519,95.72984697039749
96.02963070654394,95.67120495605401,97.19235349703297,95.87454544284721
95.99537201882323,95.65163069753137,97.13254943771356,95.80363715313263
95.93596432581465,95.58797169335865,97.06070716864895,95.74957625351293
96.10177142184445,95.71304404347083,97.22456679376674,95.91699507125774
96.05308459838514,95.6531027522001,97.18498636588993,95.85893020116
96.2301340564104,95.84248195744844,97.33732324811645,96.04447759458408
96.23044055819541,95.92465239616763,97.32852558841869,96.07024852516432
96.21468539009302,95.9077227069089,97.28948672247074,96.04286568461632
96.09541467428431,95.73951126773066,97.1889227354522,95.90095969963534
96.17333187175481,95.8396101259944,97.28180531484666,95.99810084134363
96.21699954741274,95.85568773627774,97.29744437559462,96.01181380440185
96.08926735177815,95.7458844082869,97.20062181311918,95.90011875872057
96.12308014346712,95.84470710604404,97.25116517851133,95.94942850639367
96.24346381608898,95.96643189012907,97.35293257554244,96.07954250695488
96.3391039427389,96.06047919535929,97.40234575738965,96.1803011852032
96.43961659271828,96.07971728029116,97.44187630210008,96.24224052305392
96.45602677072141,96.10577364184681,97.41483526944917,96.28112609871587
96.55182093041155,96.15595222757395,97.46786827776576,96.39756781269672
96.68445754012976,96.28142834921753,97.55562854710304,96.50938725994556
96.76656627740502,96.35247574922592,97.60716915921172,96.56951084640393
96.62158737087056,96.19864777293422,97.4644020127667,96.41494247664482
96.56693694942473,96.19825232478912,97.43018860209136,96.3846212173697
96.62188299499603,96.27526903568165,97.44548449994785,96.42436414947635
96.7565060305653,96.42488289298575,97.57238796690395,96.57615819057709
96.85353856513605,96.53123932269371,97.6739107402043,96.68426029319674
96.72583164509267,96.38165802254213,97.55779619427226,96.5440757145067
96.73566562127908,96.3979930440587,97.59823738278378,96.57859400676628
96.86886544411648,96.48839413028556,97.75592297544863,96.72887557198035
96.90609241639896,96.53138302891938,97.78873801421021,96.77443346548321
96.71454068087533,96.2697734759611,97.57499065518438,96.57354762657387
96.67596604074718,96.25248565086508,97.5133265694828,96.55417196354027
96.77044049626373,96.34532195584083,97.60266107256754,96.64267076183614
96.87535203088156,96.47292504524056,97.6767959113343,96.73480311344676
96.91394892209253,96.50834034139025,97.71210323299564,96.7365088725944
96.98749306105044,96.58467215107986,97.77501553320515,96.83654138767605
96.99566156310142,96.61907133904164,97.7746785642593,96.825899675078
97.01552949462808,96.67592418550922,97.82241008775075,96.86005293099124
97.08742359572078,96.74540548612038,97.87392843642466,96.92737645125545
97.12093985314594,96.80899070971003,97.91247587903038,96.95990195446802
97.24041948507528,96.91785907169202,97.96998161876103,97.05458843370702
97.33333595428329,96.98628768460863,98.01331897421369,97.14367074697724
97.30900274779908,96.9956967126293,97.96532131706125,97.1376035287335
97.21220311375853,96.8805570038829,97.83359128215363,97.04741650217848
97.16142966629641,96.83911204597466,97.77620682698861,96.9805998277149
97.17414342786202,96.8166234990832,97.7809660719427,96.98314624400798
97.22698106309267,96.8732984940932,97.8434404600959,97.04918331600999
97.32791816346587,96.98530566539559,97.9334193602673,97.1446795995886
97.35533532423048,97.0189116465752,97.9467354882142,97.1784100004726
97.29460151133618,96.93112968346918,97.92272194769974,97.13872867176393
97.334014949304,96.95157031171709,97.94617774126567,97.17098354776327
97.24554600485213,96.88525679868916,97.85294286439795,97.09545383039706
97.35343753630478,96.98953936229233,97.93302110060128,97.19236343052967
97.23175057835915,96.88363130672745,97.84775049864433,97.08589147684467
97.27840125614469,96.89757124411253,97.85153413914988,97.11004618928841
97.36372137112718,96.99672368230232,97.90522786063663,97.18270400465381
97.43731040989037,97.07337992240471,97.98551651702529,97.27016375303987
97.50418182400631,97.16670412102958,98.00174634350311,97.32146394920943
97.54967877219347,97.19602961762453,97.99873136435326,97.33850508270744
97.61540982683695,97.27282406031074,98.06298503044759,97.38947166870513
97.59066160170389,97.26759243916655,98.0743885736745,97.40891162451491
97.62953001378503,97.29807358512234,98.09684453813884,97.42979653594008
97.68995823954373,97.37045960051984,98.18147648500336,97.49983698461153
97.69029972151779,97.38570178686119,98.17718192042456,97.50520253446658
97.62390725768293,97.28856173466467,98.07774559737473,97.41616153929195
97.74345869188859,97.44218361624743,98.13952954674747,97.538928987293
97.71910014442884,97.44774713713858,98.07962443085498,97.53580932752972
97.75561306232042,97.43619758764054,98.04236623169568,97.53064788926986
97.83015725893839,97.53095880253431,98.11656052686047,97.63851825038076
97.81245954738509,97.46810047708604,98.09324842148838,97.60481484444523
97.85163389767371,97.47114786213758,98.13593296570635,97.64985224176714
97.85097417136161,97.48158442740538,98.15141299854164,97.65921589985902
97.76244590203069,97.40193471721727,98.04113009365753,97.56537320816847
97.6409564774839,97.28488090365661,97.91823732687914,97.41296598596834
97.71709867808087,97.36990453981983,98.01725740300722,97.5283723615286
97.80201298787486,97.48859025783244,98.0858060444761,97.64203077496508
97.86194425260457,97.55420533614875,98.14064495765119,97.69562535239393
97.9418884709313,97.63336518444635,98.22984995049595,97.7598343273253
97.96051150916692,97.65935938388519,98.27988063178347,97.80853427094226
97.97274270342729,97.69348787331909,98.27723855083694,97.82082796607021
98.00386097182385,97.71279048176073,98.30179114584534,97.84932899883273
97.97542306700987,97.70156630874843,98.27609935954737,97.82146301596072
97.97667176659617,97.69258697033857,98.25821316683711,97.83383667253419
97.96167036005427,97.67740331650522,98.21723795290328,97.8010689718164
97.96833683735983,97.68125675964949,98.23245735451012,97.83085609298047
97.95766965299333,97.72167166748521,98.26596618878388,97.83601818737266
97.8984690964181,97.6260037158241,98.17010632505054,97.74681442782781
97.86710901736885,97.59213598047177,98.12808487693496,97.71545233571928
97.85535408401226,97.56504179218992,98.09180200799328,97.67436229582151
97.8699506866434,97.61536656363475,98.09744215571104,97.71615609642284
97.96896012206864,97.71895951067343,98.12862053365086,97.82092444989217

